Biological aggregation driven by social and environmental factors: A nonlocal model and its degenerate Cahn-Hilliard approximation

Biological aggregations such as insect swarms and bird flocks may arise from a combination of social interactions and environmental cues. We focus on nonlocal continuum equations, which are often used to model aggregations, and yet which pose significant analytical and computational challenges. Beginning with a particular nonlocal aggregation model [Topaz et al., Bull. Math. Bio., 2006], we derive the minimal well-posed long-wave approximation, which is a degenerate Cahn-Hilliard equation. Energy minimizers of this reduced, local model retain many salient features of those of the nonlocal model, especially for large populations and away from an aggregation's boundaries. Using the Cahn-Hilliard model as a testbed, we investigate the degree to which an external potential modeling food sources can be used to suppress peak population density, which is essential for controlling locust outbreaks. A random distribution of food sources tends to increase peak density above its intrinsic value, while a periodic pattern of food sources can decrease it.

==> data/L3piover2.txt <==
M L usupp EperM umax
0.1 4.7124 4.6121 -0.0072879 0.035397
0.12589 4.7124 4.6121 -0.0091633 0.044973
0.15849 4.7124 4.6121 -0.011454 0.056305
0.19953 4.7124 4.6121 -0.014323 0.071183
0.25119 4.7124 4.6121 -0.017856 0.089436
0.31623 4.7124 4.6121 -0.022194 0.11229
0.39811 4.7124 4.6121 -0.0275 0.1409
0.50119 4.7124 4.6121 -0.033924 0.17675
0.63096 4.7124 4.6121 -0.041608 0.22165
0.79433 4.7124 4.6121 -0.050648 0.27747
1 4.7124 4.6121 -0.061045 0.34723
1.2589 4.7124 4.6121 -0.072578 0.43363
1.5849 4.7124 4.6121 -0.084702 0.54045
1.9953 4.7124 4.6121 -0.096215 0.67261
2.5119 4.7124 4.6121 -0.10492 0.83505
3.1623 4.7124 4.6121 -0.10693 1.0344
3.9811 4.7124 4.6121 -0.095658 1.2785
5.0119 4.7124 4.6121 -0.060255 1.5764
6.3096 4.7124 4.6121 0.0169 1.9398
7.9433 4.7124 4.6121 0.16406 2.3823
10 4.7124 4.6121 0.42619 2.9222


==> data/L5piover2.txt <==
M L usupp EperM umax
0.1 7.854 6.0902 -0.0078535 0.031538
0.12589 7.854 6.1567 -0.0098532 0.03961
0.15849 7.854 6.19 -0.012351 0.04971
0.19953 7.854 6.19 -0.015466 0.062345
0.25119 7.854 6.2898 -0.019339 0.078116
0.31623 7.854 6.3231 -0.02414 0.097743
0.39811 7.854 6.3564 -0.030067 0.12213
0.50119 7.854 6.423 -0.037349 0.15228
0.63096 7.854 6.4895 -0.046239 0.18941
0.79433 7.854 6.5894 -0.057005 0.23484
1 7.854 6.6892 -0.069916 0.29006
1.2589 7.854 6.8889 -0.085207 0.35647
1.5849 7.854 7.0553 -0.10304 0.43537
1.9953 7.854 7.2882 -0.12344 0.52767
2.5119 7.854 7.5877 -0.14622 0.63333
3.1623 7.854 7.8207 -0.17094 0.75195
3.9811 7.854 7.8207 -0.19658 0.89024
5.0119 7.854 7.8207 -0.22091 1.0547
6.3096 7.854 7.8207 -0.23981 1.2521
7.9433 7.854 7.8207 -0.246 1.4914
10 7.854 7.8207 -0.22714 1.7843
12.589 7.854 7.8207 -0.16261 2.1455
15.849 7.854 7.8207 -0.018524 2.5939
19.953 7.854 7.8207 0.26013 3.1532
25.119 7.854 7.8207 0.76203 3.8528
31.623 7.854 7.8207 1.6292 4.7294


==> data/Linf.txt <==
M L usupp EperM umax
0.1 3.2083 3.2083 -0.015423 0.03117
0.13804 3.2336 3.2336 -0.021041 0.042689
0.19055 3.2686 3.2686 -0.028581 0.058296
0.26303 3.3169 3.3169 -0.038601 0.079298
0.36308 3.3836 3.3836 -0.051733 0.1073
0.50119 3.4757 3.4757 -0.068633 0.1442
0.69183 3.6028 3.6028 -0.089867 0.19203
0.95499 3.7783 3.7783 -0.11573 0.25276
1.3183 4.0204 4.0204 -0.14603 0.32789
1.8197 4.3547 4.3547 -0.17983 0.41787
2.5119 4.8162 4.8162 -0.21544 0.52155
3.4674 5.4532 5.4532 -0.25054 0.63584
4.7863 6.3325 6.3325 -0.2827 0.75584
6.6069 7.5462 7.5462 -0.31001 0.87553
9.1201 9.2217 9.2217 -0.33148 0.98899
12.589 11.534 11.534 -0.34718 1.0915
17.378 14.727 14.727 -0.35793 1.18
23.988 19.134 19.134 -0.36489 1.2537
33.113 25.217 25.217 -0.36918 1.3131
45.709 33.614 33.614 -0.37172 1.3598
63.096 45.205 45.205 -0.37319 1.3958
87.096 61.206 61.206 -0.37401 1.423
120.23 83.293 83.293 -0.37447 1.4434
165.96 113.78 113.78 -0.37471 1.4586
229.09 155.87 155.87 -0.37485 1.4698
316.23 213.96 213.96 -0.37492 1.478


==> data/Lpiover2.txt <==
M L usupp EperM umax
0.1 1.5708 1.4726 0.11788 0.096799
0.12589 1.5708 1.4726 0.14875 0.12184
0.15849 1.5708 1.4726 0.18781 0.15335
0.19953 1.5708 1.4726 0.23731 0.193
0.25119 1.5708 1.4726 0.30014 0.24288
0.31623 1.5708 1.4726 0.38005 0.30562
0.39811 1.5708 1.4726 0.48193 0.38452
0.50119 1.5708 1.4726 0.61222 0.48371
0.63096 1.5708 1.4726 0.77944 0.60838
0.79433 1.5708 1.4726 0.99504 0.76501
1 1.5708 1.4726 1.2745 0.96167
1.2589 1.5708 1.4726 1.639 1.2084
1.5849 1.5708 1.4726 2.1179 1.5179
1.9953 1.5708 1.4726 2.7524 1.9055
2.5119 1.5708 1.4726 3.6011 2.3905
3.1623 1.5708 1.4726 4.748 2.9965
3.9811 1.5708 1.4726 6.3153 3.7527
5.0119 1.5708 1.4726 8.4825 4.6944
6.3096 1.5708 1.4726 11.515 5.8648
7.9433 1.5708 1.4726 15.808 7.3164
10 1.5708 1.4726 21.957 9.1127


==> data/gaussian1dvaryA.txt <==
x A1 A2 A3 A4 A5 A6 A7 A8 A9 A10
0 1.0818 0.57067 3.4096e-07 1.8814e-07 1.5008e-07 1.2474e-07 1.0668e-07 9.3154e-08 8.2661e-08 7.4288e-08
0.0625 1.0836 0.57446 0.0016714 1.9121e-07 1.5253e-07 1.2677e-07 1.084e-07 9.466e-08 8.3995e-08 7.5486e-08
0.125 1.0887 0.5857 0.015857 4.8994e-07 1.6011e-07 1.3306e-07 1.1377e-07 9.9332e-08 8.8132e-08 7.9198e-08
0.1875 1.0971 0.60396 0.041906 0.0094101 3.9335e-07 1.4426e-07 1.2332e-07 1.0765e-07 9.5498e-08 8.5806e-08
0.25 1.1084 0.6286 0.078789 0.033479 0.010296 7.9954e-07 1.7122e-07 1.2052e-07 1.0689e-07 9.6022e-08
0.3125 1.1221 0.65879 0.12518 0.070528 0.036998 0.015802 0.0044833 4.5016e-07 1.6953e-07 1.1103e-07
0.375 1.138 0.69358 0.17956 0.11862 0.077753 0.048642 0.028968 0.015841 0.0070088 1.6771e-06
0.4375 1.1554 0.73199 0.24034 0.1757 0.13006 0.095571 0.070065 0.050802 0.035636 0.022208
0.5 1.174 0.77305 0.30595 0.23973 0.19142 0.15365 0.12439 0.10106 0.081616 0.063824
0.5625 1.1934 0.81586 0.37492 0.3088 0.25949 0.22011 0.18875 0.163 0.14093 0.12041
0.625 1.2131 0.85964 0.44593 0.3812 0.33219 0.29247 0.26029 0.23339 0.20996 0.18799
0.6875 1.2329 0.90372 0.51786 0.45547 0.4077 0.3686 0.33656 0.30946 0.28562 0.26314
0.75 1.2525 0.94755 0.5898 0.5304 0.48456 0.44676 0.41553 0.38893 0.36535 0.34305
0.8125 1.2717 0.99073 0.66101 0.60505 0.56158 0.52556 0.49562 0.46997 0.44714 0.42549
0.875 1.2905 1.033 0.73093 0.67869 0.63789 0.60393 0.57559 0.55122 0.52944 0.50877
0.9375 1.3087 1.074 0.79917 0.75077 0.71281 0.68111 0.65455 0.63164 0.61112 0.59162
1 1.3262 1.1137 0.86543 0.82093 0.78588 0.75652 0.73184 0.71051 0.69137 0.67316
1.0625 1.3432 1.1521 0.92952 0.8889 0.85677 0.82978 0.80704 0.78733 0.76962 0.75275
1.125 1.3594 1.1889 0.99132 0.95451 0.92527 0.90064 0.87983 0.86176 0.8455 0.83
1.1875 1.375 1.2244 1.0507 1.0177 0.99125 0.96894 0.95004 0.93359 0.91876 0.90462
1.25 1.3899 1.2583 1.1078 1.0783 1.0546 1.0346 1.0175 1.0027 0.98927 0.97646
1.3125 1.4042 1.2908 1.1624 1.1364 1.1154 1.0975 1.0823 1.069 1.0569 1.0454
1.375 1.4179 1.3219 1.2147 1.192 1.1736 1.1578 1.1443 1.1325 1.1218 1.1115
1.4375 1.4309 1.3517 1.2646 1.2451 1.2291 1.2154 1.2035 1.1932 1.1837 1.1747
1.5 1.4434 1.38 1.3121 1.2957 1.2821 1.2703 1.2601 1.2511 1.2428 1.2349
1.5625 1.4554 1.4071 1.3575 1.344 1.3326 1.3226 1.3139 1.3062 1.2991 1.2924
1.625 1.4668 1.4329 1.4006 1.3899 1.3806 1.3724 1.3651 1.3587 1.3527 1.347
1.6875 1.4776 1.4575 1.4416 1.4335 1.4262 1.4197 1.4138 1.4086 1.4037 1.399
1.75 1.488 1.4809 1.4805 1.4749 1.4695 1.4646 1.46 1.4559 1.452 1.4482
1.8125 1.4979 1.5032 1.5175 1.5142 1.5106 1.5072 1.5039 1.5008 1.4978 1.495
1.875 1.5073 1.5244 1.5525 1.5514 1.5495 1.5475 1.5454 1.5433 1.5412 1.5392
1.9375 1.5163 1.5445 1.5856 1.5866 1.5864 1.5857 1.5846 1.5835 1.5823 1.5811
2 1.5249 1.5636 1.617 1.62 1.6212 1.6217 1.6217 1.6215 1.6211 1.6206
2.0625 1.5331 1.5817 1.6467 1.6515 1.6542 1.6558 1.6568 1.6574 1.6577 1.658
2.125 1.5409 1.5989 1.6747 1.6812 1.6852 1.688 1.6899 1.6913 1.6923 1.6933
2.1875 1.5483 1.6153 1.7012 1.7093 1.7146 1.7184 1.7211 1.7233 1.7249 1.7265
2.25 1.5553 1.6307 1.7262 1.7358 1.7423 1.747 1.7506 1.7534 1.7557 1.7578
2.3125 1.562 1.6454 1.7498 1.7608 1.7683 1.774 1.7783 1.7817 1.7846 1.7873
2.375 1.5684 1.6593 1.772 1.7843 1.7929 1.7994 1.8044 1.8084 1.8118 1.815
2.4375 1.5745 1.6725 1.7929 1.8065 1.816 1.8233 1.8289 1.8335 1.8374 1.8411
2.5 1.5802 1.6849 1.8126 1.8274 1.8377 1.8458 1.852 1.8571 1.8615 1.8656
2.5625 1.5857 1.6967 1.8312 1.847 1.8582 1.8669 1.8737 1.8793 1.8841 1.8886
2.625 1.5909 1.7078 1.8486 1.8654 1.8774 1.8867 1.8941 1.9001 1.9053 1.9102
2.6875 1.5959 1.7183 1.865 1.8828 1.8954 1.9054 1.9132 1.9197 1.9252 1.9305
2.75 1.6006 1.7283 1.8805 1.899 1.9124 1.9229 1.9311 1.938 1.9439 1.9495
2.8125 1.605 1.7376 1.895 1.9143 1.9283 1.9393 1.948 1.9552 1.9614 1.9673
2.875 1.6092 1.7465 1.9086 1.9287 1.9432 1.9546 1.9637 1.9713 1.9778 1.984
2.9375 1.6133 1.7549 1.9213 1.9421 1.9572 1.969 1.9785 1.9864 1.9932 1.9996
3 1.6171 1.7628 1.9333 1.9547 1.9703 1.9825 1.9923 2.0005 2.0075 2.0142
3.0625 1.6207 1.7702 1.9445 1.9666 1.9825 1.9952 2.0053 2.0137 2.021 2.0279
3.125 1.6241 1.7772 1.9551 1.9776 1.994 2.007 2.0174 2.026 2.0336 2.0407
3.1875 1.6273 1.7838 1.9649 1.988 2.0048 2.0181 2.0287 2.0376 2.0453 2.0526
3.25 1.6303 1.79 1.9742 1.9977 2.0148 2.0284 2.0393 2.0484 2.0563 2.0637
3.3125 1.6332 1.7958 1.9828 2.0067 2.0242 2.0381 2.0492 2.0584 2.0665 2.0741
3.375 1.6359 1.8013 1.9909 2.0152 2.0329 2.0471 2.0584 2.0678 2.0761 2.0838
3.4375 1.6385 1.8065 1.9984 2.0231 2.0411 2.0555 2.067 2.0766 2.085 2.0929
3.5 1.6409 1.8113 2.0054 2.0305 2.0487 2.0633 2.075 2.0847 2.0933 2.1013
3.5625 1.6432 1.8158 2.012 2.0373 2.0559 2.0706 2.0824 2.0923 2.101 2.1091
3.625 1.6454 1.82 2.0181 2.0437 2.0625 2.0774 2.0894 2.0994 2.1081 2.1164
3.6875 1.6474 1.824 2.0238 2.0497 2.0686 2.0837 2.0958 2.1059 2.1148 2.1231
3.75 1.6493 1.8277 2.0291 2.0552 2.0743 2.0896 2.1018 2.112 2.121 2.1294
3.8125 1.651 1.8312 2.034 2.0603 2.0796 2.095 2.1073 2.1177 2.1267 2.1352
3.875 1.6527 1.8344 2.0385 2.0651 2.0845 2.1 2.1124 2.1229 2.132 2.1406
3.9375 1.6542 1.8373 2.0427 2.0694 2.089 2.1046 2.1172 2.1277 2.1369 2.1455
4 1.6556 1.8401 2.0466 2.0735 2.0932 2.1089 2.1215 2.1321 2.1414 2.1501
4.0625 1.657 1.8427 2.0502 2.0772 2.097 2.1128 2.1255 2.1362 2.1455 2.1543
4.125 1.6582 1.845 2.0535 2.0806 2.1005 2.1164 2.1292 2.1399 2.1493 2.1581
4.1875 1.6593 1.8472 2.0564 2.0837 2.1037 2.1197 2.1326 2.1433 2.1527 2.1616
4.25 1.6603 1.8491 2.0592 2.0866 2.1067 2.1227 2.1356 2.1464 2.1559 2.1648
4.3125 1.6613 1.8509 2.0616 2.0891 2.1093 2.1254 2.1384 2.1492 2.1587 2.1676
4.375 1.6621 1.8525 2.0639 2.0914 2.1117 2.1278 2.1408 2.1517 2.1613 2.1702
4.4375 1.6629 1.854 2.0658 2.0935 2.1138 2.13 2.143 2.154 2.1635 2.1725
4.5 1.6636 1.8552 2.0676 2.0953 2.1157 2.1319 2.145 2.156 2.1655 2.1746
4.5625 1.6642 1.8564 2.0691 2.0969 2.1173 2.1336 2.1467 2.1577 2.1673 2.1763
4.625 1.6647 1.8573 2.0704 2.0983 2.1187 2.135 2.1481 2.1592 2.1688 2.1779
4.6875 1.6651 1.8581 2.0715 2.0994 2.1199 2.1362 2.1494 2.1604 2.17 2.1791
4.75 1.6655 1.8588 2.0724 2.1003 2.1208 2.1372 2.1504 2.1614 2.1711 2.1802
4.8125 1.6657 1.8593 2.0731 2.1011 2.1216 2.138 2.1511 2.1622 2.1719 2.181
4.875 1.6659 1.8597 2.0736 2.1016 2.1221 2.1385 2.1517 2.1627 2.1724 2.1815
4.9375 1.666 1.8599 2.0739 2.1019 2.1224 2.1388 2.152 2.1631 2.1727 2.1819
5 1.6661 1.8599 2.074 2.102 2.1225 2.1389 2.1521 2.1632 2.1729 2.182
5.0625 1.666 1.8599 2.0739 2.1019 2.1224 2.1388 2.152 2.1631 2.1727 2.1819
5.125 1.6659 1.8597 2.0736 2.1016 2.1221 2.1385 2.1517 2.1627 2.1724 2.1815
5.1875 1.6657 1.8593 2.0731 2.1011 2.1216 2.138 2.1511 2.1622 2.1719 2.181
5.25 1.6655 1.8588 2.0724 2.1003 2.1208 2.1372 2.1504 2.1614 2.1711 2.1802
5.3125 1.6651 1.8581 2.0715 2.0994 2.1199 2.1362 2.1494 2.1604 2.17 2.1791
5.375 1.6647 1.8573 2.0704 2.0983 2.1187 2.135 2.1481 2.1592 2.1688 2.1779
5.4375 1.6642 1.8564 2.0691 2.0969 2.1173 2.1336 2.1467 2.1577 2.1673 2.1763
5.5 1.6636 1.8552 2.0676 2.0953 2.1157 2.1319 2.145 2.156 2.1655 2.1746
5.5625 1.6629 1.854 2.0658 2.0935 2.1138 2.13 2.143 2.154 2.1635 2.1725
5.625 1.6621 1.8525 2.0639 2.0914 2.1117 2.1278 2.1408 2.1517 2.1613 2.1702
5.6875 1.6613 1.8509 2.0616 2.0891 2.1093 2.1254 2.1384 2.1492 2.1587 2.1676
5.75 1.6603 1.8491 2.0592 2.0866 2.1067 2.1227 2.1356 2.1464 2.1559 2.1648
5.8125 1.6593 1.8472 2.0564 2.0837 2.1037 2.1197 2.1326 2.1433 2.1527 2.1616
5.875 1.6582 1.845 2.0535 2.0806 2.1005 2.1164 2.1292 2.1399 2.1493 2.1581
5.9375 1.657 1.8427 2.0502 2.0772 2.097 2.1128 2.1255 2.1362 2.1455 2.1543
6 1.6556 1.8401 2.0466 2.0735 2.0932 2.1089 2.1215 2.1321 2.1414 2.1501
6.0625 1.6542 1.8373 2.0427 2.0694 2.089 2.1046 2.1172 2.1277 2.1369 2.1455
6.125 1.6527 1.8344 2.0385 2.0651 2.0845 2.1 2.1124 2.1229 2.132 2.1406
6.1875 1.651 1.8312 2.034 2.0603 2.0796 2.095 2.1073 2.1177 2.1267 2.1352
6.25 1.6493 1.8277 2.0291 2.0552 2.0743 2.0896 2.1018 2.112 2.121 2.1294
6.3125 1.6474 1.824 2.0238 2.0497 2.0686 2.0837 2.0958 2.1059 2.1148 2.1231
6.375 1.6454 1.82 2.0181 2.0437 2.0625 2.0774 2.0894 2.0994 2.1081 2.1164
6.4375 1.6432 1.8158 2.012 2.0373 2.0559 2.0706 2.0824 2.0923 2.101 2.1091
6.5 1.6409 1.8113 2.0054 2.0305 2.0487 2.0633 2.075 2.0847 2.0933 2.1013
6.5625 1.6385 1.8065 1.9984 2.0231 2.0411 2.0555 2.067 2.0766 2.085 2.0929
6.625 1.6359 1.8013 1.9909 2.0152 2.0329 2.0471 2.0584 2.0678 2.0761 2.0838
6.6875 1.6332 1.7958 1.9828 2.0067 2.0242 2.0381 2.0492 2.0584 2.0665 2.0741
6.75 1.6303 1.79 1.9742 1.9977 2.0148 2.0284 2.0393 2.0484 2.0563 2.0637
6.8125 1.6273 1.7838 1.9649 1.988 2.0048 2.0181 2.0287 2.0376 2.0453 2.0526
6.875 1.6241 1.7772 1.9551 1.9776 1.994 2.007 2.0174 2.026 2.0336 2.0407
6.9375 1.6207 1.7702 1.9445 1.9666 1.9825 1.9952 2.0053 2.0137 2.021 2.0279
7 1.6171 1.7628 1.9333 1.9547 1.9703 1.9825 1.9923 2.0005 2.0075 2.0142
7.0625 1.6133 1.7549 1.9213 1.9421 1.9572 1.969 1.9785 1.9864 1.9932 1.9996
7.125 1.6092 1.7465 1.9086 1.9287 1.9432 1.9546 1.9637 1.9713 1.9778 1.984
7.1875 1.605 1.7376 1.895 1.9143 1.9283 1.9393 1.948 1.9552 1.9614 1.9673
7.25 1.6006 1.7283 1.8805 1.899 1.9124 1.9229 1.9311 1.938 1.9439 1.9495
7.3125 1.5959 1.7183 1.865 1.8828 1.8954 1.9054 1.9132 1.9197 1.9252 1.9305
7.375 1.5909 1.7078 1.8486 1.8654 1.8774 1.8867 1.8941 1.9001 1.9053 1.9102
7.4375 1.5857 1.6967 1.8312 1.847 1.8582 1.8669 1.8737 1.8793 1.8841 1.8886
7.5 1.5802 1.6849 1.8126 1.8274 1.8377 1.8458 1.852 1.8571 1.8615 1.8656
7.5625 1.5745 1.6725 1.7929 1.8065 1.816 1.8233 1.8289 1.8335 1.8374 1.8411
7.625 1.5684 1.6593 1.772 1.7843 1.7929 1.7994 1.8044 1.8084 1.8118 1.815
7.6875 1.562 1.6454 1.7497 1.7608 1.7683 1.774 1.7783 1.7817 1.7846 1.7873
7.75 1.5553 1.6307 1.7262 1.7358 1.7423 1.747 1.7506 1.7534 1.7557 1.7578
7.8125 1.5483 1.6153 1.7012 1.7093 1.7146 1.7184 1.7211 1.7233 1.7249 1.7265
7.875 1.5409 1.5989 1.6747 1.6812 1.6852 1.688 1.6899 1.6913 1.6923 1.6933
7.9375 1.5331 1.5817 1.6467 1.6515 1.6542 1.6558 1.6568 1.6574 1.6577 1.658
8 1.5249 1.5636 1.617 1.62 1.6212 1.6217 1.6217 1.6215 1.6211 1.6206
8.0625 1.5163 1.5445 1.5856 1.5866 1.5864 1.5857 1.5846 1.5835 1.5823 1.5811
8.125 1.5073 1.5244 1.5525 1.5514 1.5495 1.5475 1.5454 1.5433 1.5412 1.5392
8.1875 1.4979 1.5032 1.5175 1.5142 1.5106 1.5072 1.5039 1.5008 1.4978 1.495
8.25 1.488 1.4809 1.4805 1.4749 1.4695 1.4646 1.46 1.4559 1.452 1.4482
8.3125 1.4776 1.4575 1.4416 1.4335 1.4262 1.4197 1.4138 1.4086 1.4037 1.399
8.375 1.4668 1.4329 1.4006 1.3899 1.3806 1.3724 1.3651 1.3587 1.3527 1.347
8.4375 1.4554 1.4071 1.3575 1.344 1.3326 1.3226 1.3139 1.3062 1.2991 1.2924
8.5 1.4434 1.38 1.3121 1.2957 1.2821 1.2703 1.2601 1.2511 1.2428 1.2349
8.5625 1.4309 1.3517 1.2646 1.2451 1.2291 1.2154 1.2035 1.1932 1.1837 1.1747
8.625 1.4179 1.3219 1.2147 1.192 1.1736 1.1578 1.1443 1.1325 1.1218 1.1115
8.6875 1.4042 1.2908 1.1624 1.1364 1.1154 1.0975 1.0823 1.069 1.0569 1.0454
8.75 1.3899 1.2583 1.1078 1.0783 1.0546 1.0346 1.0175 1.0027 0.98927 0.97646
8.8125 1.375 1.2244 1.0507 1.0177 0.99125 0.96894 0.95004 0.93359 0.91876 0.90462
8.875 1.3594 1.1889 0.99132 0.95451 0.92527 0.90064 0.87983 0.86176 0.8455 0.83
8.9375 1.3432 1.1521 0.92952 0.8889 0.85677 0.82978 0.80704 0.78733 0.76962 0.75275
9 1.3262 1.1137 0.86543 0.82093 0.78588 0.75652 0.73184 0.71051 0.69137 0.67316
9.0625 1.3087 1.074 0.79917 0.75077 0.71281 0.68111 0.65455 0.63164 0.61112 0.59162
9.125 1.2905 1.033 0.73093 0.67869 0.63789 0.60393 0.57559 0.55122 0.52944 0.50877
9.1875 1.2717 0.99073 0.66101 0.60505 0.56158 0.52556 0.49562 0.46997 0.44714 0.42549
9.25 1.2525 0.94755 0.5898 0.5304 0.48456 0.44676 0.41553 0.38893 0.36535 0.34305
9.3125 1.2329 0.90372 0.51786 0.45547 0.4077 0.3686 0.33656 0.30946 0.28562 0.26314
9.375 1.2131 0.85964 0.44593 0.3812 0.33219 0.29247 0.26029 0.23339 0.20996 0.18799
9.4375 1.1934 0.81586 0.37492 0.3088 0.25949 0.22011 0.18875 0.163 0.14093 0.12041
9.5 1.174 0.77305 0.30595 0.23973 0.19142 0.15365 0.12439 0.10106 0.081616 0.063824
9.5625 1.1554 0.73199 0.24034 0.1757 0.13006 0.095571 0.070065 0.050802 0.035636 0.022208
9.625 1.138 0.69358 0.17956 0.11862 0.077754 0.048642 0.028968 0.015841 0.0070088 1.6771e-06
9.6875 1.1221 0.65879 0.12518 0.070528 0.036998 0.015802 0.0044832 4.5016e-07 1.6953e-07 1.1103e-07
9.75 1.1084 0.6286 0.078788 0.033479 0.010296 7.9953e-07 1.7122e-07 1.2052e-07 1.0689e-07 9.6022e-08
9.8125 1.0971 0.60396 0.041906 0.0094101 3.9335e-07 1.4426e-07 1.2332e-07 1.0765e-07 9.5498e-08 8.5806e-08
9.875 1.0887 0.5857 0.015856 4.8994e-07 1.6011e-07 1.3306e-07 1.1377e-07 9.9332e-08 8.8132e-08 7.9198e-08
9.9375 1.0836 0.57446 0.0016714 1.9121e-07 1.5253e-07 1.2677e-07 1.084e-07 9.466e-08 8.3995e-08 7.5486e-08
10 1.0818 0.57067 3.4096e-07 1.8814e-07 1.5008e-07 1.2474e-07 1.0668e-07 9.3154e-08 8.2661e-08 7.4288e-08

==> data/gaussian1dvarysigma.txt <==
x sigma1 sigma2 sigma3 sigma4 sigma5 sigma6 sigma7 sigma8 sigma9 sigma10 sigma11
0 3.0033e-11 2.4285e-10 3.9775e-10 6.6557e-10 1.1044e-09 1.4524e-09 2.3025e-09 3.6525e-09 2.9005e-08 4.6214e-08 7.4288e-08
0.0625 0.072835 0.072835 0.072835 0.07278 0.059525 3.6011e-08 6.5936e-09 4.6807e-09 3.2022e-08 4.8081e-08 7.5486e-08
0.125 0.14537 0.14537 0.14537 0.14532 0.13258 0.074498 0.052086 7.4047e-08 4.3629e-08 5.4152e-08 7.9198e-08
0.1875 0.21735 0.21735 0.21735 0.2173 0.2051 0.14944 0.12692 0.056271 0.00089782 6.6043e-08 8.5806e-08
0.25 0.28855 0.28855 0.28855 0.2885 0.27686 0.22373 0.20217 0.13097 0.046986 2.6884e-07 9.6022e-08
0.3125 0.35875 0.35875 0.35875 0.3587 0.34764 0.29712 0.27658 0.20827 0.11537 0.024763 1.1103e-07
0.375 0.42778 0.42778 0.42778 0.42773 0.41726 0.3694 0.3499 0.28495 0.19235 0.075003 1.6771e-06
0.4375 0.49546 0.49546 0.49546 0.49542 0.48554 0.44038 0.42194 0.36045 0.27144 0.14135 0.022208
0.5 0.56167 0.56167 0.56167 0.56163 0.55234 0.5099 0.49253 0.43455 0.3501 0.21678 0.063824
0.5625 0.62626 0.62626 0.62626 0.62623 0.61754 0.57781 0.56151 0.50706 0.42745 0.2965 0.12041
0.625 0.68915 0.68915 0.68915 0.68912 0.68102 0.644 0.62877 0.57784 0.50313 0.37753 0.18799
0.6875 0.75025 0.75025 0.75025 0.75022 0.74271 0.70836 0.69419 0.64677 0.57695 0.45813 0.26314
0.75 0.80949 0.80949 0.80949 0.80946 0.80253 0.77081 0.75769 0.71373 0.64878 0.53734 0.34305
0.8125 0.86682 0.86682 0.86682 0.8668 0.86043 0.83129 0.8192 0.77865 0.7185 0.61464 0.42549
0.875 0.92221 0.92221 0.92221 0.92218 0.91637 0.88975 0.87867 0.84146 0.78603 0.68976 0.50877
0.9375 0.97562 0.97562 0.97562 0.9756 0.97032 0.94616 0.93606 0.90211 0.85131 0.76253 0.59162
1 1.0271 1.0271 1.0271 1.027 1.0223 1.0005 0.99136 0.96058 0.91428 0.83285 0.67316
1.0625 1.0765 1.0765 1.0765 1.0765 1.0722 1.0528 1.0446 1.0168 0.97492 0.90066 0.75275
1.125 1.124 1.124 1.124 1.124 1.1202 1.103 1.0956 1.0709 1.0332 0.96592 0.83
1.1875 1.1695 1.1695 1.1695 1.1695 1.1662 1.1511 1.1446 1.1228 1.0892 1.0286 0.90462
1.25 1.2132 1.2132 1.2132 1.2131 1.2103 1.1972 1.1916 1.1725 1.1428 1.0887 0.97646
1.3125 1.2549 1.2549 1.2549 1.2549 1.2524 1.2413 1.2365 1.22 1.1941 1.1463 1.0454
1.375 1.2948 1.2948 1.2948 1.2947 1.2927 1.2835 1.2794 1.2654 1.2432 1.2014 1.1115
1.4375 1.3328 1.3328 1.3328 1.3328 1.3312 1.3237 1.3204 1.3088 1.29 1.2539 1.1747
1.5 1.3691 1.3691 1.3691 1.3691 1.3678 1.3621 1.3594 1.3501 1.3346 1.304 1.2349
1.5625 1.4037 1.4037 1.4037 1.4037 1.4028 1.3987 1.3966 1.3895 1.3771 1.3518 1.2924
1.625 1.4366 1.4366 1.4366 1.4366 1.436 1.4334 1.432 1.427 1.4176 1.3972 1.347
1.6875 1.4679 1.4679 1.4679 1.4679 1.4677 1.4665 1.4657 1.4626 1.456 1.4403 1.399
1.75 1.4977 1.4977 1.4977 1.4977 1.4977 1.4979 1.4977 1.4964 1.4925 1.4813 1.4482
1.8125 1.5259 1.5259 1.5259 1.5259 1.5263 1.5278 1.528 1.5285 1.5271 1.5201 1.495
1.875 1.5528 1.5528 1.5528 1.5528 1.5533 1.5561 1.5568 1.559 1.5599 1.5569 1.5392
1.9375 1.5782 1.5782 1.5782 1.5782 1.579 1.5829 1.5841 1.5878 1.591 1.5917 1.5811
2 1.6023 1.6023 1.6023 1.6023 1.6034 1.6084 1.61 1.6151 1.6205 1.6247 1.6206
2.0625 1.6251 1.6251 1.6251 1.6251 1.6264 1.6324 1.6345 1.641 1.6483 1.6558 1.658
2.125 1.6468 1.6468 1.6468 1.6468 1.6483 1.6552 1.6577 1.6655 1.6746 1.6852 1.6933
2.1875 1.6672 1.6672 1.6672 1.6672 1.6689 1.6768 1.6796 1.6886 1.6995 1.713 1.7265
2.25 1.6866 1.6866 1.6866 1.6866 1.6885 1.6971 1.7003 1.7104 1.7229 1.7392 1.7578
2.3125 1.7048 1.7048 1.7048 1.7049 1.7069 1.7164 1.7198 1.731 1.7451 1.7639 1.7873
2.375 1.7221 1.7221 1.7221 1.7221 1.7244 1.7345 1.7383 1.7505 1.7659 1.7871 1.815
2.4375 1.7384 1.7384 1.7384 1.7384 1.7408 1.7517 1.7557 1.7688 1.7856 1.809 1.8411
2.5 1.7538 1.7538 1.7538 1.7538 1.7564 1.7679 1.7722 1.7861 1.8041 1.8297 1.8656
2.5625 1.7684 1.7684 1.7684 1.7684 1.771 1.7831 1.7877 1.8024 1.8216 1.849 1.8886
2.625 1.7821 1.7821 1.7821 1.7821 1.7848 1.7975 1.8023 1.8178 1.838 1.8673 1.9102
2.6875 1.795 1.795 1.795 1.795 1.7979 1.811 1.816 1.8322 1.8535 1.8844 1.9305
2.75 1.8071 1.8071 1.8071 1.8072 1.8101 1.8238 1.829 1.8458 1.868 1.9005 1.9495
2.8125 1.8186 1.8186 1.8186 1.8186 1.8217 1.8358 1.8412 1.8586 1.8817 1.9156 1.9673
2.875 1.8294 1.8294 1.8294 1.8294 1.8326 1.8471 1.8526 1.8706 1.8945 1.9298 1.984
2.9375 1.8396 1.8396 1.8396 1.8396 1.8428 1.8577 1.8634 1.8819 1.9065 1.943 1.9996
3 1.8491 1.8491 1.8491 1.8491 1.8525 1.8677 1.8735 1.8925 1.9178 1.9555 2.0142
3.0625 1.8581 1.8581 1.8581 1.8581 1.8615 1.8771 1.883 1.9025 1.9284 1.9672 2.0279
3.125 1.8665 1.8665 1.8665 1.8665 1.87 1.8859 1.892 1.9118 1.9384 1.9781 2.0407
3.1875 1.8744 1.8744 1.8744 1.8744 1.878 1.8942 1.9004 1.9206 1.9477 1.9883 2.0526
3.25 1.8819 1.8819 1.8819 1.8819 1.8855 1.9019 1.9082 1.9288 1.9564 1.9979 2.0637
3.3125 1.8888 1.8888 1.8888 1.8889 1.8925 1.9092 1.9156 1.9365 1.9646 2.0069 2.0741
3.375 1.8954 1.8954 1.8954 1.8954 1.8991 1.916 1.9225 1.9437 1.9722 2.0152 2.0838
3.4375 1.9015 1.9015 1.9015 1.9015 1.9053 1.9224 1.929 1.9505 1.9794 2.023 2.0929
3.5 1.9072 1.9072 1.9072 1.9072 1.911 1.9283 1.935 1.9568 1.986 2.0303 2.1013
3.5625 1.9126 1.9126 1.9126 1.9126 1.9164 1.9339 1.9407 1.9626 1.9923 2.0371 2.1091
3.625 1.9176 1.9176 1.9176 1.9176 1.9215 1.9391 1.9459 1.9681 1.9981 2.0434 2.1164
3.6875 1.9222 1.9222 1.9222 1.9223 1.9262 1.944 1.9508 1.9732 2.0035 2.0493 2.1231
3.75 1.9266 1.9266 1.9266 1.9266 1.9305 1.9485 1.9554 1.978 2.0085 2.0547 2.1294
3.8125 1.9306 1.9306 1.9306 1.9306 1.9346 1.9527 1.9596 1.9824 2.0131 2.0598 2.1352
3.875 1.9344 1.9344 1.9344 1.9344 1.9384 1.9566 1.9636 1.9865 2.0175 2.0645 2.1406
3.9375 1.9379 1.9379 1.9379 1.9379 1.9419 1.9602 1.9672 1.9903 2.0215 2.0688 2.1455
4 1.9411 1.9411 1.9411 1.9411 1.9451 1.9635 1.9706 1.9938 2.0251 2.0728 2.1501
4.0625 1.944 1.944 1.944 1.9441 1.9481 1.9666 1.9737 1.997 2.0285 2.0765 2.1543
4.125 1.9468 1.9468 1.9468 1.9468 1.9509 1.9694 1.9766 2 2.0317 2.0799 2.1581
4.1875 1.9493 1.9493 1.9493 1.9493 1.9534 1.972 1.9792 2.0027 2.0345 2.0829 2.1616
4.25 1.9515 1.9515 1.9515 1.9516 1.9557 1.9744 1.9816 2.0052 2.0371 2.0857 2.1648
4.3125 1.9536 1.9536 1.9536 1.9536 1.9577 1.9765 1.9837 2.0074 2.0395 2.0883 2.1676
4.375 1.9555 1.9555 1.9555 1.9555 1.9596 1.9784 1.9857 2.0094 2.0416 2.0906 2.1702
4.4375 1.9571 1.9571 1.9571 1.9571 1.9613 1.9801 1.9874 2.0112 2.0435 2.0926 2.1725
4.5 1.9586 1.9586 1.9586 1.9586 1.9628 1.9817 1.989 2.0128 2.0451 2.0944 2.1746
4.5625 1.9599 1.9599 1.9599 1.9599 1.964 1.983 1.9903 2.0142 2.0466 2.096 2.1763
4.625 1.961 1.961 1.961 1.961 1.9652 1.9841 1.9915 2.0154 2.0478 2.0973 2.1779
4.6875 1.9619 1.9619 1.9619 1.9619 1.9661 1.9851 1.9924 2.0164 2.0489 2.0984 2.1791
4.75 1.9627 1.9627 1.9627 1.9627 1.9669 1.9859 1.9932 2.0172 2.0497 2.0993 2.1802
4.8125 1.9632 1.9632 1.9632 1.9633 1.9674 1.9865 1.9938 2.0179 2.0504 2.1001 2.181
4.875 1.9637 1.9637 1.9637 1.9637 1.9679 1.9869 1.9942 2.0183 2.0509 2.1006 2.1815
4.9375 1.9639 1.9639 1.9639 1.9639 1.9681 1.9871 1.9945 2.0186 2.0511 2.1009 2.1819
5 1.964 1.964 1.964 1.964 1.9682 1.9872 1.9946 2.0187 2.0512 2.101 2.182
5.0625 1.9639 1.9639 1.9639 1.9639 1.9681 1.9871 1.9945 2.0186 2.0511 2.1009 2.1819
5.125 1.9637 1.9637 1.9637 1.9637 1.9679 1.9869 1.9942 2.0183 2.0509 2.1006 2.1815
5.1875 1.9632 1.9632 1.9632 1.9633 1.9674 1.9865 1.9938 2.0179 2.0504 2.1001 2.181
5.25 1.9627 1.9627 1.9627 1.9627 1.9669 1.9859 1.9932 2.0172 2.0497 2.0993 2.1802
5.3125 1.9619 1.9619 1.9619 1.9619 1.9661 1.9851 1.9924 2.0164 2.0489 2.0984 2.1791
5.375 1.961 1.961 1.961 1.961 1.9652 1.9841 1.9915 2.0154 2.0478 2.0973 2.1779
5.4375 1.9599 1.9599 1.9599 1.9599 1.964 1.983 1.9903 2.0142 2.0466 2.096 2.1763
5.5 1.9586 1.9586 1.9586 1.9586 1.9628 1.9817 1.989 2.0128 2.0451 2.0944 2.1746
5.5625 1.9571 1.9571 1.9571 1.9571 1.9613 1.9801 1.9874 2.0112 2.0435 2.0926 2.1725
5.625 1.9555 1.9555 1.9555 1.9555 1.9596 1.9784 1.9857 2.0094 2.0416 2.0906 2.1702
5.6875 1.9536 1.9536 1.9536 1.9536 1.9577 1.9765 1.9837 2.0074 2.0395 2.0883 2.1676
5.75 1.9515 1.9515 1.9515 1.9516 1.9557 1.9744 1.9816 2.0052 2.0371 2.0857 2.1648
5.8125 1.9493 1.9493 1.9493 1.9493 1.9534 1.972 1.9792 2.0027 2.0345 2.0829 2.1616
5.875 1.9468 1.9468 1.9468 1.9468 1.9509 1.9694 1.9766 2 2.0317 2.0799 2.1581
5.9375 1.944 1.944 1.944 1.9441 1.9481 1.9666 1.9737 1.997 2.0285 2.0765 2.1543
6 1.9411 1.9411 1.9411 1.9411 1.9451 1.9635 1.9706 1.9938 2.0251 2.0728 2.1501
6.0625 1.9379 1.9379 1.9379 1.9379 1.9419 1.9602 1.9672 1.9903 2.0215 2.0688 2.1455
6.125 1.9344 1.9344 1.9344 1.9344 1.9384 1.9566 1.9636 1.9865 2.0175 2.0645 2.1406
6.1875 1.9306 1.9306 1.9306 1.9306 1.9346 1.9527 1.9596 1.9824 2.0131 2.0598 2.1352
6.25 1.9266 1.9266 1.9266 1.9266 1.9305 1.9485 1.9554 1.978 2.0085 2.0547 2.1294
6.3125 1.9222 1.9222 1.9222 1.9223 1.9262 1.944 1.9508 1.9732 2.0035 2.0493 2.1231
6.375 1.9176 1.9176 1.9176 1.9176 1.9215 1.9391 1.9459 1.9681 1.9981 2.0434 2.1164
6.4375 1.9126 1.9126 1.9126 1.9126 1.9164 1.9339 1.9407 1.9626 1.9923 2.0371 2.1091
6.5 1.9072 1.9072 1.9072 1.9072 1.911 1.9283 1.935 1.9568 1.986 2.0303 2.1013
6.5625 1.9015 1.9015 1.9015 1.9015 1.9053 1.9224 1.929 1.9505 1.9794 2.023 2.0929
6.625 1.8954 1.8954 1.8954 1.8954 1.8991 1.916 1.9225 1.9437 1.9722 2.0152 2.0838
6.6875 1.8888 1.8888 1.8888 1.8889 1.8925 1.9092 1.9156 1.9365 1.9646 2.0069 2.0741
6.75 1.8819 1.8819 1.8819 1.8819 1.8855 1.9019 1.9082 1.9288 1.9564 1.9979 2.0637
6.8125 1.8744 1.8744 1.8744 1.8745 1.878 1.8942 1.9004 1.9206 1.9477 1.9883 2.0526
6.875 1.8665 1.8665 1.8665 1.8665 1.87 1.8859 1.892 1.9118 1.9384 1.9781 2.0407
6.9375 1.8581 1.8581 1.8581 1.8581 1.8615 1.8771 1.883 1.9025 1.9284 1.9672 2.0279
7 1.8491 1.8491 1.8491 1.8491 1.8525 1.8677 1.8735 1.8925 1.9178 1.9555 2.0142
7.0625 1.8396 1.8396 1.8396 1.8396 1.8428 1.8577 1.8634 1.8819 1.9065 1.943 1.9996
7.125 1.8294 1.8294 1.8294 1.8294 1.8326 1.8471 1.8526 1.8706 1.8945 1.9298 1.984
7.1875 1.8186 1.8186 1.8186 1.8186 1.8217 1.8358 1.8412 1.8586 1.8817 1.9156 1.9673
7.25 1.8071 1.8071 1.8071 1.8072 1.8101 1.8238 1.829 1.8458 1.868 1.9005 1.9495
7.3125 1.795 1.795 1.795 1.795 1.7979 1.811 1.816 1.8322 1.8535 1.8844 1.9305
7.375 1.7821 1.7821 1.7821 1.7821 1.7848 1.7975 1.8023 1.8178 1.838 1.8673 1.9102
7.4375 1.7684 1.7684 1.7684 1.7684 1.771 1.7831 1.7877 1.8024 1.8216 1.849 1.8886
7.5 1.7538 1.7538 1.7538 1.7538 1.7564 1.7679 1.7722 1.7861 1.8041 1.8297 1.8656
7.5625 1.7384 1.7384 1.7384 1.7384 1.7408 1.7517 1.7557 1.7688 1.7856 1.809 1.8411
7.625 1.7221 1.7221 1.7221 1.7221 1.7244 1.7345 1.7383 1.7505 1.7659 1.7871 1.815
7.6875 1.7048 1.7048 1.7048 1.7049 1.7069 1.7164 1.7198 1.731 1.7451 1.7639 1.7873
7.75 1.6866 1.6866 1.6866 1.6866 1.6885 1.6971 1.7003 1.7104 1.7229 1.7392 1.7578
7.8125 1.6672 1.6672 1.6672 1.6672 1.6689 1.6768 1.6796 1.6886 1.6995 1.713 1.7265
7.875 1.6468 1.6468 1.6468 1.6468 1.6483 1.6552 1.6577 1.6655 1.6746 1.6852 1.6933
7.9375 1.6251 1.6251 1.6251 1.6251 1.6264 1.6324 1.6345 1.641 1.6483 1.6558 1.658
8 1.6023 1.6023 1.6023 1.6023 1.6034 1.6084 1.61 1.6151 1.6205 1.6247 1.6206
8.0625 1.5782 1.5782 1.5782 1.5782 1.579 1.5829 1.5841 1.5878 1.591 1.5917 1.5811
8.125 1.5528 1.5528 1.5528 1.5528 1.5534 1.5561 1.5568 1.559 1.5599 1.5569 1.5392
8.1875 1.5259 1.5259 1.5259 1.5259 1.5263 1.5278 1.528 1.5285 1.5271 1.5201 1.495
8.25 1.4977 1.4977 1.4977 1.4977 1.4977 1.4979 1.4977 1.4964 1.4925 1.4813 1.4482
8.3125 1.4679 1.4679 1.4679 1.4679 1.4677 1.4665 1.4657 1.4626 1.456 1.4403 1.399
8.375 1.4366 1.4366 1.4366 1.4366 1.436 1.4334 1.432 1.427 1.4176 1.3972 1.347
8.4375 1.4037 1.4037 1.4037 1.4037 1.4028 1.3986 1.3966 1.3895 1.3771 1.3518 1.2924
8.5 1.3691 1.3691 1.3691 1.3691 1.3678 1.3621 1.3594 1.3501 1.3346 1.304 1.2349
8.5625 1.3328 1.3328 1.3328 1.3328 1.3312 1.3237 1.3204 1.3088 1.29 1.2539 1.1747
8.625 1.2948 1.2948 1.2948 1.2947 1.2927 1.2835 1.2794 1.2654 1.2432 1.2014 1.1115
8.6875 1.2549 1.2549 1.2549 1.2549 1.2524 1.2413 1.2365 1.22 1.1941 1.1463 1.0454
8.75 1.2132 1.2132 1.2132 1.2131 1.2103 1.1972 1.1916 1.1725 1.1428 1.0887 0.97646
8.8125 1.1695 1.1695 1.1695 1.1695 1.1662 1.1511 1.1446 1.1228 1.0892 1.0286 0.90462
8.875 1.124 1.124 1.124 1.124 1.1202 1.103 1.0956 1.0709 1.0332 0.96592 0.83
8.9375 1.0765 1.0765 1.0765 1.0765 1.0722 1.0528 1.0446 1.0168 0.97492 0.90066 0.75275
9 1.0271 1.0271 1.0271 1.027 1.0223 1.0005 0.99136 0.96058 0.91428 0.83285 0.67316
9.0625 0.97562 0.97562 0.97562 0.9756 0.97032 0.94616 0.93606 0.90211 0.85131 0.76253 0.59162
9.125 0.92221 0.92221 0.92221 0.92218 0.91637 0.88975 0.87867 0.84146 0.78603 0.68976 0.50877
9.1875 0.86682 0.86682 0.86682 0.8668 0.86043 0.83129 0.8192 0.77865 0.7185 0.61464 0.42549
9.25 0.80949 0.80949 0.80949 0.80946 0.80253 0.77081 0.75769 0.71373 0.64878 0.53734 0.34305
9.3125 0.75025 0.75025 0.75025 0.75022 0.74271 0.70836 0.69419 0.64677 0.57695 0.45813 0.26314
9.375 0.68915 0.68915 0.68915 0.68912 0.68102 0.644 0.62877 0.57784 0.50313 0.37753 0.18799
9.4375 0.62626 0.62626 0.62626 0.62623 0.61754 0.57781 0.56151 0.50706 0.42745 0.2965 0.12041
9.5 0.56167 0.56167 0.56167 0.56163 0.55234 0.5099 0.49253 0.43455 0.3501 0.21678 0.063824
9.5625 0.49546 0.49546 0.49546 0.49542 0.48554 0.44038 0.42194 0.36045 0.27144 0.14135 0.022208
9.625 0.42778 0.42778 0.42778 0.42773 0.41726 0.3694 0.3499 0.28495 0.19235 0.075003 1.6771e-06
9.6875 0.35875 0.35875 0.35875 0.3587 0.34764 0.29712 0.27658 0.20827 0.11537 0.024763 1.1103e-07
9.75 0.28855 0.28855 0.28855 0.2885 0.27686 0.22373 0.20217 0.13097 0.046987 2.6884e-07 9.6022e-08
9.8125 0.21735 0.21735 0.21735 0.2173 0.2051 0.14944 0.12692 0.056271 0.00089783 6.6043e-08 8.5806e-08
9.875 0.14537 0.14537 0.14537 0.14532 0.13258 0.074498 0.052086 7.4047e-08 4.3629e-08 5.4152e-08 7.9198e-08
9.9375 0.072835 0.072835 0.072835 0.07278 0.059525 3.6011e-08 6.5936e-09 4.6807e-09 3.2022e-08 4.8081e-08 7.5486e-08
10 3.0033e-11 2.4285e-10 3.9775e-10 6.6557e-10 1.1044e-09 1.4524e-09 2.3025e-09 3.6525e-09 2.9005e-08 4.6214e-08 7.4288e-08

==> data/large1dclump.txt <==
x uch unl
0 0.00017055 1.0652e-05
0.1 0.00017055 1.0652e-05
0.2 0.00017055 1.0653e-05
0.3 0.00017055 1.0653e-05
0.4 0.00017055 1.0654e-05
0.5 0.00017055 1.0655e-05
0.6 0.00017055 1.0656e-05
0.7 0.00017055 1.0657e-05
0.8 0.00017055 1.0659e-05
0.9 0.00017055 1.066e-05
1 0.00017055 1.0662e-05
1.1 0.00017055 1.0665e-05
1.2 0.00017055 1.0667e-05
1.3 0.00017055 1.067e-05
1.4 0.00017055 1.0674e-05
1.5 0.00017055 1.0677e-05
1.6 0.00017055 1.0681e-05
1.7 0.00017055 1.0686e-05
1.8 0.00017055 1.0691e-05
1.9 0.00017055 1.0697e-05
2 0.00017055 1.0703e-05
2.1 0.00017055 1.0711e-05
2.2 0.00017055 1.0718e-05
2.3 0.00017055 1.0727e-05
2.4 0.00017055 1.0737e-05
2.5 0.00017055 1.0748e-05
2.6 0.00017055 1.076e-05
2.7 0.00017055 1.0773e-05
2.8 0.00017055 1.0788e-05
2.9 0.00017055 1.0804e-05
3 0.00017055 1.0822e-05
3.1 0.00017055 1.0842e-05
3.2 0.00017055 1.0864e-05
3.3 0.00017055 1.0889e-05
3.4 0.00017055 1.0917e-05
3.5 0.00017055 1.0947e-05
3.6 0.00017055 1.0981e-05
3.7 0.00017055 1.1019e-05
3.8 0.00017055 1.1061e-05
3.9 0.00017055 1.1108e-05
4 0.00017055 1.116e-05
4.1 0.00017055 1.1218e-05
4.2 0.00017055 1.1283e-05
4.3 0.00017055 1.1356e-05
4.4 0.00017055 1.1438e-05
4.5 0.00017055 1.153e-05
4.6 0.00017055 1.1633e-05
4.7 0.00017055 1.1749e-05
4.8 0.00017055 1.188e-05
4.9 0.00017055 1.2028e-05
5 0.00017055 1.2196e-05
5.1 0.00017055 1.2387e-05
5.2 0.00017056 1.2606e-05
5.3 0.00017064 1.2857e-05
5.4 0.00017273 1.3146e-05
5.5 0.00022214 1.3481e-05
5.6 0.0011427 1.3871e-05
5.7 0.0052459 1.433e-05
5.8 0.01293 1.4873e-05
5.9 0.02419 1.5524e-05
6 0.038939 1.6313e-05
6.1 0.057044 1.7284e-05
6.2 0.078338 1.8501e-05
6.3 0.10263 2.0062e-05
6.4 0.12969 2.2125e-05
6.5 0.15929 2.4961e-05
6.6 0.19117 2.9082e-05
6.7 0.22508 3.5572e-05
6.8 0.26073 4.7218e-05
6.9 0.29788 7.3987e-05
7 0.33624 0.00019812
7.1 0.37555 0.18584
7.2 0.41557 0.33696
7.3 0.45605 0.44099
7.4 0.49676 0.5254
7.5 0.53749 0.59782
7.6 0.57805 0.66171
7.7 0.61824 0.71902
7.8 0.65792 0.77098
7.9 0.69694 0.81846
8 0.73516 0.86207
8.1 0.7725 0.90231
8.2 0.80884 0.93956
8.3 0.84412 0.97412
8.4 0.87828 1.0063
8.5 0.91126 1.0362
8.6 0.94304 1.0641
8.7 0.97359 1.0902
8.8 1.0029 1.1146
8.9 1.0309 1.1375
9 1.0578 1.1589
9.1 1.0834 1.1789
9.2 1.1077 1.1977
9.3 1.1309 1.2154
9.4 1.1529 1.232
9.5 1.1738 1.2475
9.6 1.1936 1.2621
9.7 1.2124 1.2759
9.8 1.2301 1.2888
9.9 1.2468 1.301
10 1.2626 1.3124
10.1 1.2775 1.3232
10.2 1.2916 1.3333
10.3 1.3048 1.3429
10.4 1.3172 1.3519
10.5 1.3289 1.3603
10.6 1.3399 1.3683
10.7 1.3502 1.3758
10.8 1.3599 1.3829
10.9 1.369 1.3895
11 1.3775 1.3958
11.1 1.3855 1.4017
11.2 1.3929 1.4073
11.3 1.4 1.4126
11.4 1.4065 1.4175
11.5 1.4127 1.4222
11.6 1.4184 1.4266
11.7 1.4238 1.4308
11.8 1.4288 1.4347
11.9 1.4335 1.4384
12 1.4379 1.4419
12.1 1.442 1.4452
12.2 1.4458 1.4483
12.3 1.4494 1.4512
12.4 1.4528 1.454
12.5 1.4559 1.4566
12.6 1.4588 1.459
12.7 1.4615 1.4613
12.8 1.4641 1.4635
12.9 1.4664 1.4656
13 1.4687 1.4675
13.1 1.4707 1.4694
13.2 1.4727 1.4711
13.3 1.4745 1.4727
13.4 1.4761 1.4743
13.5 1.4777 1.4757
13.6 1.4792 1.4771
13.7 1.4805 1.4784
13.8 1.4818 1.4796
13.9 1.483 1.4808
14 1.4841 1.4819
14.1 1.4851 1.4829
14.2 1.4861 1.4839
14.3 1.487 1.4848
14.4 1.4878 1.4856
14.5 1.4886 1.4864
14.6 1.4893 1.4872
14.7 1.49 1.4879
14.8 1.4906 1.4886
14.9 1.4912 1.4893
15 1.4918 1.4899
15.1 1.4923 1.4905
15.2 1.4927 1.491
15.3 1.4932 1.4915
15.4 1.4936 1.492
15.5 1.494 1.4924
15.6 1.4943 1.4929
15.7 1.4947 1.4933
15.8 1.495 1.4937
15.9 1.4953 1.494
16 1.4955 1.4944
16.1 1.4958 1.4947
16.2 1.496 1.495
16.3 1.4962 1.4953
16.4 1.4964 1.4955
16.5 1.4966 1.4958
16.6 1.4968 1.496
16.7 1.497 1.4962
16.8 1.4971 1.4965
16.9 1.4972 1.4967
17 1.4974 1.4968
17.1 1.4975 1.497
17.2 1.4976 1.4972
17.3 1.4977 1.4973
17.4 1.4978 1.4975
17.5 1.4979 1.4976
17.6 1.498 1.4977
17.7 1.4981 1.4979
17.8 1.4981 1.498
17.9 1.4982 1.4981
18 1.4983 1.4982
18.1 1.4983 1.4983
18.2 1.4984 1.4984
18.3 1.4984 1.4984
18.4 1.4985 1.4985
18.5 1.4985 1.4986
18.6 1.4986 1.4986
18.7 1.4986 1.4987
18.8 1.4986 1.4987
18.9 1.4986 1.4988
19 1.4987 1.4988
19.1 1.4987 1.4989
19.2 1.4987 1.4989
19.3 1.4987 1.4989
19.4 1.4987 1.499
19.5 1.4988 1.499
19.6 1.4988 1.499
19.7 1.4988 1.499
19.8 1.4988 1.499
19.9 1.4988 1.499
20 1.4988 1.499
20.1 1.4988 1.499
20.2 1.4988 1.499
20.3 1.4988 1.499
20.4 1.4988 1.499
20.5 1.4988 1.499
20.6 1.4988 1.499
20.7 1.4987 1.4989
20.8 1.4987 1.4989
20.9 1.4987 1.4989
21 1.4987 1.4988
21.1 1.4987 1.4988
21.2 1.4986 1.4987
21.3 1.4986 1.4987
21.4 1.4986 1.4986
21.5 1.4986 1.4986
21.6 1.4985 1.4985
21.7 1.4985 1.4984
21.8 1.4984 1.4984
21.9 1.4984 1.4983
22 1.4983 1.4982
22.1 1.4983 1.4981
22.2 1.4982 1.498
22.3 1.4981 1.4979
22.4 1.4981 1.4977
22.5 1.498 1.4976
22.6 1.4979 1.4975
22.7 1.4978 1.4973
22.8 1.4977 1.4972
22.9 1.4976 1.497
23 1.4975 1.4968
23.1 1.4974 1.4967
23.2 1.4972 1.4965
23.3 1.4971 1.4962
23.4 1.4969 1.496
23.5 1.4968 1.4958
23.6 1.4966 1.4955
23.7 1.4964 1.4953
23.8 1.4962 1.495
23.9 1.496 1.4947
24 1.4958 1.4944
24.1 1.4955 1.494
24.2 1.4952 1.4937
24.3 1.495 1.4933
24.4 1.4946 1.4929
24.5 1.4943 1.4924
24.6 1.494 1.492
24.7 1.4936 1.4915
24.8 1.4932 1.491
24.9 1.4927 1.4905
25 1.4922 1.4899
25.1 1.4917 1.4893
25.2 1.4912 1.4886
25.3 1.4906 1.4879
25.4 1.4899 1.4872
25.5 1.4892 1.4864
25.6 1.4885 1.4856
25.7 1.4877 1.4848
25.8 1.4869 1.4839
25.9 1.486 1.4829
26 1.485 1.4819
26.1 1.484 1.4808
26.2 1.4829 1.4796
26.3 1.4817 1.4784
26.4 1.4804 1.4771
26.5 1.479 1.4757
26.6 1.4776 1.4743
26.7 1.476 1.4727
26.8 1.4743 1.4711
26.9 1.4725 1.4694
27 1.4706 1.4675
27.1 1.4685 1.4656
27.2 1.4663 1.4635
27.3 1.4639 1.4613
27.4 1.4613 1.459
27.5 1.4586 1.4566
27.6 1.4556 1.454
27.7 1.4525 1.4512
27.8 1.4491 1.4483
27.9 1.4455 1.4452
28 1.4417 1.4419
28.1 1.4375 1.4384
28.2 1.4331 1.4347
28.3 1.4284 1.4308
28.4 1.4233 1.4266
28.5 1.4179 1.4222
28.6 1.4122 1.4175
28.7 1.406 1.4126
28.8 1.3994 1.4073
28.9 1.3923 1.4017
29 1.3848 1.3958
29.1 1.3768 1.3895
29.2 1.3682 1.3829
29.3 1.3591 1.3758
29.4 1.3494 1.3683
29.5 1.339 1.3603
29.6 1.3279 1.3519
29.7 1.3162 1.3429
29.8 1.3037 1.3333
29.9 1.2904 1.3232
30 1.2763 1.3124
30.1 1.2613 1.301
30.2 1.2455 1.2888
30.3 1.2286 1.2759
30.4 1.2108 1.2621
30.5 1.192 1.2475
30.6 1.1721 1.232
30.7 1.1511 1.2154
30.8 1.129 1.1977
30.9 1.1057 1.1789
31 1.0812 1.1589
31.1 1.0555 1.1375
31.2 1.0286 1.1146
31.3 1.0005 1.0902
31.4 0.97104 1.0641
31.5 0.94039 1.0362
31.6 0.90851 1.0063
31.7 0.87542 0.97411
31.8 0.84117 0.93955
31.9 0.80579 0.90231
32 0.76936 0.86207
32.1 0.73195 0.81846
32.2 0.69365 0.77098
32.3 0.65457 0.71901
32.4 0.61484 0.66171
32.5 0.57461 0.59782
32.6 0.53403 0.5254
32.7 0.4933 0.44099
32.8 0.4526 0.33694
32.9 0.41215 0.18586
33 0.37218 0.00019819
33.1 0.33293 7.3996e-05
33.2 0.29466 4.7221e-05
33.3 0.25764 3.5574e-05
33.4 0.22212 2.9083e-05
33.5 0.18837 2.4962e-05
33.6 0.15667 2.2125e-05
33.7 0.12728 2.0062e-05
33.8 0.10044 1.8501e-05
33.9 0.076402 1.7284e-05
34 0.055371 1.6313e-05
34.1 0.037544 1.5524e-05
34.2 0.023087 1.4874e-05
34.3 0.012129 1.433e-05
34.4 0.0047513 1.3871e-05
34.5 0.00094621 1.3481e-05
34.6 0.00020962 1.3146e-05
34.7 0.0001722 1.2857e-05
34.8 0.00017062 1.2606e-05
34.9 0.00017055 1.2387e-05
35 0.00017055 1.2196e-05
35.1 0.00017055 1.2028e-05
35.2 0.00017055 1.188e-05
35.3 0.00017055 1.1749e-05
35.4 0.00017055 1.1633e-05
35.5 0.00017055 1.153e-05
35.6 0.00017055 1.1438e-05
35.7 0.00017055 1.1356e-05
35.8 0.00017055 1.1283e-05
35.9 0.00017055 1.1218e-05
36 0.00017055 1.116e-05
36.1 0.00017055 1.1108e-05
36.2 0.00017055 1.1061e-05
36.3 0.00017055 1.1019e-05
36.4 0.00017055 1.0981e-05
36.5 0.00017055 1.0947e-05
36.6 0.00017055 1.0917e-05
36.7 0.00017055 1.0889e-05
36.8 0.00017055 1.0864e-05
36.9 0.00017055 1.0842e-05
37 0.00017055 1.0822e-05
37.1 0.00017055 1.0804e-05
37.2 0.00017055 1.0788e-05
37.3 0.00017055 1.0773e-05
37.4 0.00017055 1.076e-05
37.5 0.00017055 1.0748e-05
37.6 0.00017055 1.0737e-05
37.7 0.00017055 1.0727e-05
37.8 0.00017055 1.0718e-05
37.9 0.00017055 1.0711e-05
38 0.00017055 1.0703e-05
38.1 0.00017055 1.0697e-05
38.2 0.00017055 1.0691e-05
38.3 0.00017055 1.0686e-05
38.4 0.00017055 1.0681e-05
38.5 0.00017055 1.0677e-05
38.6 0.00017055 1.0674e-05
38.7 0.00017055 1.067e-05
38.8 0.00017055 1.0667e-05
38.9 0.00017055 1.0665e-05
39 0.00017055 1.0662e-05
39.1 0.00017055 1.066e-05
39.2 0.00017055 1.0659e-05
39.3 0.00017055 1.0657e-05
39.4 0.00017055 1.0656e-05
39.5 0.00017055 1.0655e-05
39.6 0.00017055 1.0654e-05
39.7 0.00017055 1.0653e-05
39.8 0.00017055 1.0653e-05
39.9 0.00017055 1.0652e-05


==> data/largeradialclump.txt <==
r uch unl
0 0.0003654 0.0018016
0.25 0.0003654 0.0018016
0.5 0.0003654 0.0018017
0.75 0.0003654 0.0018019
1 0.0003654 0.0018022
1.25 0.0003654 0.0018025
1.5 0.0003654 0.001803
1.75 0.0003654 0.0018037
2 0.0003654 0.0018046
2.25 0.0003654 0.0018058
2.5 0.0003654 0.0018075
2.75 0.0003654 0.0018097
3 0.0003654 0.0018127
3.25 0.0003654 0.0018167
3.5 0.0003654 0.0018221
3.75 0.0003654 0.0018293
4 0.0003654 0.001839
4.25 0.0003654 0.0018521
4.5 0.0003654 0.0018697
4.75 0.0003654 0.0018937
5 0.0003654 0.0019263
5.25 0.00036541 0.0019711
5.5 0.00036542 0.0020333
5.75 0.00036642 0.0021212
6 0.00042834 0.0022481
6.25 0.0037075 0.0024378
6.5 0.02674 0.0027362
6.75 0.070345 0.0032459
7 0.13249 0.0042509
7.25 0.2101 0.006939
7.5 0.29945 0.028599
7.75 0.39664 0.35895
8 0.49788 0.55382
8.25 0.59975 0.70007
8.5 0.69942 0.81788
8.75 0.79468 0.9165
9 0.88396 1.0005
9.25 0.96626 1.0723
9.5 1.0411 1.134
9.75 1.1083 1.1872
10 1.1681 1.2333
10.25 1.2208 1.2731
10.5 1.267 1.3076
10.75 1.3072 1.3374
11 1.342 1.3634
11.25 1.372 1.3859
11.5 1.3978 1.4054
11.75 1.42 1.4224
12 1.4389 1.4371
12.25 1.455 1.45
12.5 1.4687 1.4611
12.75 1.4804 1.4708
13 1.4904 1.4792
13.25 1.4988 1.4866
13.5 1.506 1.4929
13.75 1.5121 1.4986
14 1.5172 1.5033
14.25 1.5215 1.5076
14.5 1.5252 1.5112
14.75 1.5284 1.5145
15 1.531 1.5173
15.25 1.5332 1.5197
15.5 1.5351 1.5218
15.75 1.5367 1.5237
16 1.5381 1.5253
16.25 1.5393 1.5267
16.5 1.5403 1.5279
16.75 1.5411 1.529
17 1.5418 1.5299
17.25 1.5424 1.5307
17.5 1.5429 1.5314
17.75 1.5433 1.532
18 1.5437 1.5325
18.25 1.544 1.533
18.5 1.5442 1.5333
18.75 1.5444 1.5336
19 1.5445 1.5338
19.25 1.5446 1.534
19.5 1.5447 1.5341
19.75 1.5447 1.5342
20 1.5447 1.5342
20.25 1.5447 1.5342
20.5 1.5447 1.5341
20.75 1.5446 1.534
21 1.5445 1.5338
21.25 1.5444 1.5336
21.5 1.5442 1.5333
21.75 1.544 1.5329
22 1.5437 1.5325
22.25 1.5433 1.532
22.5 1.5429 1.5314
22.75 1.5424 1.5307
23 1.5418 1.5299
23.25 1.5411 1.5289
23.5 1.5403 1.5278
23.75 1.5393 1.5266
24 1.5381 1.5252
24.25 1.5367 1.5236
24.5 1.5351 1.5217
24.75 1.5332 1.5196
25 1.531 1.5171
25.25 1.5284 1.5143
25.5 1.5252 1.511
25.75 1.5215 1.5074
26 1.5172 1.503
26.25 1.5121 1.4982
26.5 1.506 1.4925
26.75 1.4988 1.4862
27 1.4904 1.4787
27.25 1.4804 1.4703
27.5 1.4687 1.4604
27.75 1.455 1.4493
28 1.4389 1.4363
28.25 1.42 1.4215
28.5 1.3979 1.4044
28.75 1.3721 1.3846
29 1.342 1.362
29.25 1.3072 1.3358
29.5 1.267 1.3057
29.75 1.2209 1.2709
30 1.1681 1.2308
30.25 1.1083 1.1844
30.5 1.0411 1.1308
30.75 0.96631 1.0685
31 0.88402 0.99624
31.25 0.79474 0.91149
31.5 0.69948 0.81205
31.75 0.59982 0.69332
32 0.49794 0.54519
32.25 0.39671 0.34552
32.5 0.29951 0.024322
32.75 0.21015 0.006685
33 0.13254 0.004174
33.25 0.070379 0.0032103
33.5 0.026762 0.0027164
33.75 0.003716 0.0024255
34 0.00042853 0.00224
34.25 0.00036643 0.0021156
34.5 0.00036542 0.0020294
34.75 0.00036541 0.0019683
35 0.0003654 0.0019243
35.25 0.0003654 0.0018922
35.5 0.0003654 0.0018686
35.75 0.0003654 0.0018513
36 0.0003654 0.0018384
36.25 0.0003654 0.0018289
36.5 0.0003654 0.0018217
36.75 0.0003654 0.0018164
37 0.0003654 0.0018125
37.25 0.0003654 0.0018096
37.5 0.0003654 0.0018074
37.75 0.0003654 0.0018057
38 0.0003654 0.0018045
38.25 0.0003654 0.0018036
38.5 0.0003654 0.001803
38.75 0.0003654 0.0018025
39 0.0003654 0.0018021
39.25 0.0003654 0.0018019
39.5 0.0003654 0.0018017
39.75 0.0003654 0.0018016


==> data/periodic1d.txt <==
phi umax
0.0041667 1.4991
0.00625 1.4725
0.0083333 1.4955
0.010417 1.568
0.0125 1.468
0.016667 1.4627
0.020833 1.4698
0.025 1.4765
0.03125 1.1699
0.033333 1.1341
0.041667 0.79269
0.05 0.77921
0.0625 0.76958
0.066667 0.76411
0.083333 0.76412
0.1 0.76351
0.125 0.76548
0.16667 0.77321
0.2 0.75083
0.2500 0.8005

==> data/periodic1dsnapshot.txt <==
x u
0 0.2229
0.20833 0.41311
0.41667 0.56498
0.625 0.67515
0.83333 0.74181
1.0417 0.76411
1.25 0.74181
1.4583 0.67515
1.6667 0.56498
1.875 0.41311
2.0833 0.2229
2.2917 1.9221e-12
2.5 0.2229
2.7083 0.41311
2.9167 0.56498
3.125 0.67515
3.3333 0.74181
3.5417 0.76411
3.75 0.74181
3.9583 0.67515
4.1667 0.56498
4.375 0.41311
4.5833 0.2229
4.7917 1.9221e-12
5 0.22291
5.2083 0.41311
5.4167 0.56498
5.625 0.67516
5.8333 0.74182
6.0417 0.76412
6.25 0.74182
6.4583 0.67516
6.6667 0.56498
6.875 0.41311
7.0833 0.22291
7.2917 1.9221e-12
7.5 0.2229
7.7083 0.41311
7.9167 0.56498
8.125 0.67515
8.3333 0.74181
8.5417 0.76411
8.75 0.74181
8.9583 0.67515
9.1667 0.56498
9.375 0.4131
9.5833 0.2229
9.7917 1.9221e-12
10 0.2229
10.208 0.4131
10.417 0.56497
10.625 0.67514
10.833 0.74179
11.042 0.76409
11.25 0.74179
11.458 0.67514
11.667 0.56497
11.875 0.4131
12.083 0.2229
12.292 1.9221e-12
12.5 0.22291
12.708 0.41311
12.917 0.56498
13.125 0.67516
13.333 0.74182
13.542 0.76412
13.75 0.74182
13.958 0.67516
14.167 0.56498
14.375 0.41311
14.583 0.22291
14.792 1.9221e-12
15 0.22291
15.208 0.41311
15.417 0.56498
15.625 0.67516
15.833 0.74182
16.042 0.76412
16.25 0.74182
16.458 0.67516
16.667 0.56498
16.875 0.41311
17.083 0.22291
17.292 1.9221e-12
17.5 0.22289
17.708 0.41308
17.917 0.56494
18.125 0.67511
18.333 0.74176
18.542 0.76406
18.75 0.74176
18.958 0.67511
19.167 0.56494
19.375 0.41308
19.583 0.22289
19.792 1.9221e-12
20 0.2229
20.208 0.4131
20.417 0.56496
20.625 0.67513
20.833 0.74179
21.042 0.76409
21.25 0.74179
21.458 0.67513
21.667 0.56496
21.875 0.41309
22.083 0.2229
22.292 1.9221e-12
22.5 0.2229
22.708 0.41311
22.917 0.56498
23.125 0.67516
23.333 0.74181
23.542 0.76411
23.75 0.74181
23.958 0.67516
24.167 0.56498
24.375 0.41311
24.583 0.2229
24.792 1.9221e-12
25 0.2229
25.208 0.41311
25.417 0.56498
25.625 0.67515
25.833 0.74181
26.042 0.76411
26.25 0.74181
26.458 0.67515
26.667 0.56498
26.875 0.41311
27.083 0.2229
27.292 1.9221e-12
27.5 0.22291
27.708 0.41311
27.917 0.56498
28.125 0.67516
28.333 0.74182
28.542 0.76412
28.75 0.74182
28.958 0.67516
29.167 0.56498
29.375 0.41311
29.583 0.22291
29.792 1.9221e-12
30 0.2229
30.208 0.41311
30.417 0.56498
30.625 0.67516
30.833 0.74182
31.042 0.76411
31.25 0.74182
31.458 0.67516
31.667 0.56498
31.875 0.41311
32.083 0.22291
32.292 1.9221e-12
32.5 0.22289
32.708 0.41309
32.917 0.56495
33.125 0.67512
33.333 0.74177
33.542 0.76407
33.75 0.74177
33.958 0.67512
34.167 0.56495
34.375 0.41309
34.583 0.22289
34.792 1.9221e-12
35 0.22291
35.208 0.41311
35.417 0.56498
35.625 0.67516
35.833 0.74182
36.042 0.76412
36.25 0.74182
36.458 0.67516
36.667 0.56498
36.875 0.41311
37.083 0.2229
37.292 1.9221e-12
37.5 0.2229
37.708 0.41311
37.917 0.56498
38.125 0.67516
38.333 0.74182
38.542 0.76411
38.75 0.74182
38.958 0.67516
39.167 0.56498
39.375 0.41311
39.583 0.22291
39.792 1.9221e-12
40 0.22291
40.208 0.41311
40.417 0.56498
40.625 0.67516
40.833 0.74182
41.042 0.76412
41.25 0.74182
41.458 0.67516
41.667 0.56498
41.875 0.41311
42.083 0.22291
42.292 1.9221e-12
42.5 0.2229
42.708 0.4131
42.917 0.56497
43.125 0.67514
43.333 0.7418
43.542 0.7641
43.75 0.7418
43.958 0.67514
44.167 0.56497
44.375 0.4131
44.583 0.2229
44.792 1.9221e-12
45 0.2229
45.208 0.41311
45.417 0.56498
45.625 0.67515
45.833 0.74181
46.042 0.76411
46.25 0.74181
46.458 0.67515
46.667 0.56498
46.875 0.41311
47.083 0.2229
47.292 1.9221e-12
47.5 0.2229
47.708 0.41311
47.917 0.56498
48.125 0.67515
48.333 0.74181
48.542 0.76411
48.75 0.74181
48.958 0.67515
49.167 0.56498
49.375 0.4131
49.583 0.2229
49.792 1.9221e-12
50 0.2229
50.208 0.41311
50.417 0.56498
50.625 0.67516
50.833 0.74182
51.042 0.76411
51.25 0.74182
51.458 0.67516
51.667 0.56498
51.875 0.41311
52.083 0.2229
52.292 1.9221e-12
52.5 0.2229
52.708 0.4131
52.917 0.56497
53.125 0.67514
53.333 0.7418
53.542 0.7641
53.75 0.7418
53.958 0.67514
54.167 0.56497
54.375 0.4131
54.583 0.2229
54.792 1.9221e-12
55 0.22291
55.208 0.41311
55.417 0.56498
55.625 0.67516
55.833 0.74182
56.042 0.76412
56.25 0.74182
56.458 0.67516
56.667 0.56498
56.875 0.41311
57.083 0.22291
57.292 1.9221e-12
57.5 0.22291
57.708 0.41311
57.917 0.56498
58.125 0.67516
58.333 0.74182
58.542 0.76412
58.75 0.74182
58.958 0.67516
59.167 0.56498
59.375 0.41311
59.583 0.22291
59.792 1.9221e-12
60 0.2229
60.208 0.41311
60.417 0.56498
60.625 0.67515
60.833 0.74181
61.042 0.76411
61.25 0.74181
61.458 0.67515
61.667 0.56498
61.875 0.41311
62.083 0.2229
62.292 1.9221e-12
62.5 0.2229
62.708 0.4131
62.917 0.56497
63.125 0.67514
63.333 0.7418
63.542 0.7641
63.75 0.7418
63.958 0.67514
64.167 0.56497
64.375 0.4131
64.583 0.2229
64.792 1.9221e-12
65 0.22291
65.208 0.41311
65.417 0.56498
65.625 0.67516
65.833 0.74182
66.042 0.76412
66.25 0.74182
66.458 0.67516
66.667 0.56498
66.875 0.41311
67.083 0.22291
67.292 1.9221e-12
67.5 0.2229
67.708 0.41311
67.917 0.56498
68.125 0.67516
68.333 0.74181
68.542 0.76411
68.75 0.74181
68.958 0.67516
69.167 0.56498
69.375 0.41311
69.583 0.22291
69.792 1.9221e-12
70 0.22291
70.208 0.41311
70.417 0.56498
70.625 0.67516
70.833 0.74182
71.042 0.76412
71.25 0.74182
71.458 0.67516
71.667 0.56498
71.875 0.41311
72.083 0.22291
72.292 1.9221e-12
72.5 0.22291
72.708 0.41311
72.917 0.56498
73.125 0.67516
73.333 0.74182
73.542 0.76412
73.75 0.74182
73.958 0.67516
74.167 0.56498
74.375 0.41311
74.583 0.22291
74.792 1.9221e-12
75 0.22291
75.208 0.41311
75.417 0.56498
75.625 0.67516
75.833 0.74182
76.042 0.76412
76.25 0.74182
76.458 0.67516
76.667 0.56498
76.875 0.41311
77.083 0.22291
77.292 1.9221e-12
77.5 0.2229
77.708 0.41311
77.917 0.56498
78.125 0.67516
78.333 0.74181
78.542 0.76411
78.75 0.74181
78.958 0.67516
79.167 0.56498
79.375 0.41311
79.583 0.2229
79.792 1.9221e-12
80 0.2229
80.208 0.41311
80.417 0.56498
80.625 0.67516
80.833 0.74182
81.042 0.76411
81.25 0.74182
81.458 0.67516
81.667 0.56498
81.875 0.41311
82.083 0.22291
82.292 1.9221e-12
82.5 0.22291
82.708 0.41311
82.917 0.56498
83.125 0.67516
83.333 0.74182
83.542 0.76412
83.75 0.74182
83.958 0.67516
84.167 0.56498
84.375 0.41311
84.583 0.22291
84.792 1.9221e-12
85 0.2229
85.208 0.41311
85.417 0.56498
85.625 0.67515
85.833 0.74181
86.042 0.76411
86.25 0.74181
86.458 0.67515
86.667 0.56498
86.875 0.4131
87.083 0.2229
87.292 1.9221e-12
87.5 0.2229
87.708 0.4131
87.917 0.56498
88.125 0.67515
88.333 0.74181
88.542 0.76411
88.75 0.74181
88.958 0.67515
89.167 0.56498
89.375 0.4131
89.583 0.2229
89.792 1.9221e-12
90 0.2229
90.208 0.41311
90.417 0.56498
90.625 0.67516
90.833 0.74181
91.042 0.76411
91.25 0.74181
91.458 0.67516
91.667 0.56498
91.875 0.41311
92.083 0.2229
92.292 1.9221e-12
92.5 0.2229
92.708 0.4131
92.917 0.56498
93.125 0.67515
93.333 0.74181
93.542 0.76411
93.75 0.74181
93.958 0.67515
94.167 0.56498
94.375 0.41311
94.583 0.2229
94.792 1.9221e-12
95 0.2229
95.208 0.41311
95.417 0.56498
95.625 0.67516
95.833 0.74181
96.042 0.76411
96.25 0.74181
96.458 0.67516
96.667 0.56498
96.875 0.41311
97.083 0.2229
97.292 1.9221e-12
97.5 0.2229
97.708 0.4131
97.917 0.56496
98.125 0.67513
98.333 0.74179
98.542 0.76409
98.75 0.74179
98.958 0.67513
99.167 0.56496
99.375 0.41309
99.583 0.2229
99.792 1.9221e-12


==> data/periodic2d.txt <==
phi umax
0.23438 1.0981
0.19 1.0906
0.15972 1.0917
0.12889 1.0934
0.0975 1.1353
0.081597 1.1734
0.065556 1.2479
0.049375 1.5553
0.033056 1.641
0.016597 1.5452


==> data/random1d.txt <==
phi umax
0.0041667 1.4991
0.0041667 1.4958
0.0041667 1.4994
0.0041667 1.4969
0.0041667 1.4997
0.0041667 1.4992
0.0041667 1.4997
0.0041667 1.4997
0.0041667 1.4997
0.0041667 1.4997
0.00625 1.4997
0.00625 1.4997
0.00625 1.4997
0.00625 1.4997
0.00625 1.4997
0.00625 1.4997
0.00625 1.4997
0.00625 1.4997
0.00625 1.4997
0.00625 1.4997
0.0083333 1.4973
0.0083333 1.4997
0.0083333 1.4973
0.0083333 1.4997
0.0083333 1.4981
0.0083333 1.4995
0.0083333 1.4997
0.0083333 1.4957
0.0083333 1.498
0.0083333 1.4997
0.010417 1.4998
0.010417 1.4997
0.010417 1.5673
0.010417 1.5351
0.010417 1.5001
0.010417 1.4997
0.010417 1.4997
0.010417 1.4993
0.010417 1.4997
0.010417 1.4997
0.0125 1.4997
0.0125 1.4997
0.0125 1.4997
0.0125 1.5816
0.0125 1.4997
0.0125 1.4997
0.0125 1.4996
0.0125 1.4997
0.0125 1.4992
0.0125 1.4997
0.016667 1.4997
0.016667 1.5743
0.016667 1.4997
0.016667 1.4997
0.016667 1.4997
0.016667 1.4997
0.016667 1.498
0.016667 1.5295
0.016667 1.4978
0.016667 1.5508
0.020833 1.5967
0.020833 1.4968
0.020833 1.5967
0.020833 1.5036
0.020833 1.5967
0.020833 1.5531
0.020833 1.4997
0.020833 1.5967
0.020833 1.4973
0.020833 1.4996
0.025 1.6548
0.025 1.5822
0.025 1.6729
0.025 1.4998
0.025 1.6729
0.025 1.6549
0.025 1.5081
0.025 1.673
0.025 1.5473
0.025 1.5073
0.03125 1.5008
0.03125 1.5112
0.03125 1.5008
0.03125 1.5173
0.03125 1.5008
0.03125 1.4753
0.03125 1.4978
0.03125 1.5008
0.03125 1.5105
0.03125 1.4771
0.033333 1.516
0.033333 1.653
0.033333 1.516
0.033333 1.5054
0.033333 1.516
0.033333 1.4883
0.033333 1.6322
0.033333 1.5161
0.033333 1.5338
0.033333 1.512
0.041667 1.5886
0.041667 1.565
0.041667 1.5886
0.041667 1.6234
0.041667 1.5886
0.041667 1.5541
0.041667 1.5182
0.041667 1.5886
0.041667 1.5511
0.041667 1.5097
0.05 1.6199
0.05 1.6697
0.05 1.6199
0.05 1.5852
0.05 1.62
0.05 1.5889
0.05 1.662
0.05 1.6199
0.05 1.5433
0.05 1.5356
0.0625 1.5662
0.0625 1.7189
0.0625 1.5662
0.0625 1.6994
0.0625 1.5663
0.0625 1.6645
0.0625 1.7157
0.0625 1.6699
0.0625 1.8546
0.0625 1.6242
0.066667 1.7757
0.066667 1.6853
0.066667 1.7757
0.066667 1.8911
0.066667 1.7757
0.066667 1.6816
0.066667 1.5925
0.066667 1.7757
0.066667 1.7471
0.066667 1.8001
0.083333 1.8274
0.083333 1.8905
0.083333 1.8274
0.083333 1.7471
0.083333 1.8274
0.083333 1.9427
0.083333 1.9373
0.083333 1.8274
0.083333 1.8691
0.083333 1.7064
0.1 1.9672
0.1 1.9149
0.1 1.9852
0.1 1.9082
0.1 1.9672
0.1 1.9903
0.1 2.0305
0.1 1.9672
0.1 1.8211
0.1 1.9361
0.125 1.8661
0.125 2.0623
0.125 1.8661
0.125 1.9494
0.125 1.8661
0.125 2.1572
0.125 1.9704
0.125 1.8661
0.125 2.1134
0.125 1.9352
0.16667 2.1108
0.16667 1.9217
0.16667 2.1108
0.16667 2.3829
0.16667 2.1108
0.16667 2.375
0.16667 2.4654
0.16667 2.1108
0.16667 1.9955
0.16667 2.4867
0.2 2.4861
0.2 2.4479
0.2 2.4861
0.2 2.302
0.2 2.4861
0.2 2.5251
0.2 2.7984
0.2 2.4861
0.2 2.4494
0.2 2.5097
0.25 2.5619
0.25 2.8379
0.25 2.5619
0.25 2.9953
0.25 2.6497
0.25 2.4328
0.25 2.9953
0.25 2.6497
0.25 2.8157
0.25 2.8157


==> data/random1dsnapshot.txt <==
x u
0 0.15407
0.20833 6.1462e-12
0.41667 0.00043657
0.625 0.00070447
0.83333 0.00079482
1.0417 0.00070445
1.25 0.00043658
1.4583 6.1459e-12
1.6667 0.13029
1.875 0.25516
2.0833 0.37021
2.2917 0.47203
2.5 0.55805
2.7083 0.62646
2.9167 0.67605
3.125 0.70607
3.3333 0.71612
3.5417 0.70607
3.75 0.67605
3.9583 0.62645
4.1667 0.55804
4.375 0.47202
4.5833 0.37021
4.7917 0.25515
5 0.13029
5.2083 6.1467e-12
5.4167 0.06004
5.625 0.11741
5.8333 0.16983
6.0417 0.21536
6.25 0.25241
6.4583 0.27974
6.6667 0.29649
6.875 0.30213
7.0833 0.29649
7.2917 0.27974
7.5 0.25241
7.7083 0.21537
7.9167 0.16983
8.125 0.11741
8.3333 0.060041
8.5417 6.1449e-12
8.75 0.00034054
8.9583 0.00051369
9.1667 0.00051371
9.375 0.00034053
9.5833 6.144e-12
9.7917 0.00024987
10 0.00033341
10.208 0.00024987
10.417 6.144e-12
10.625 0.00056222
10.833 0.00094976
11.042 0.0011483
11.25 0.0011479
11.458 0.00095039
11.667 0.0005623
11.875 6.1449e-12
12.083 0.060043
12.292 0.11741
12.5 0.16984
12.708 0.21537
12.917 0.25242
13.125 0.27975
13.333 0.2965
13.542 0.30213
13.75 0.2965
13.958 0.27975
14.167 0.25242
14.375 0.21537
14.583 0.16984
14.792 0.11741
15 0.060042
15.208 6.1449e-12
15.417 0.0020273
15.625 0.0038204
15.833 0.0053028
16.042 0.00641
16.25 0.0070945
16.458 0.007326
16.667 0.0070945
16.875 0.0064101
17.083 0.0053028
17.292 0.0038204
17.5 0.0020274
17.708 6.1474e-12
17.917 0.23972
18.125 0.47015
18.333 0.68481
18.542 0.87979
18.75 1.0532
18.958 1.2049
19.167 1.3356
19.375 1.4469
19.583 1.5407
19.792 1.619
20 1.6838
20.208 1.7369
20.417 1.7799
20.625 1.8142
20.833 1.8411
21.042 1.8615
21.25 1.8762
21.458 1.8856
21.667 1.8903
21.875 1.8903
22.083 1.8856
22.292 1.8762
22.5 1.8615
22.708 1.8411
22.917 1.8142
23.125 1.7799
23.333 1.7369
23.542 1.6838
23.75 1.619
23.958 1.5407
24.167 1.4469
24.375 1.3356
24.583 1.2049
24.792 1.0532
25 0.87979
25.208 0.68482
25.417 0.47015
25.625 0.23973
25.833 6.1474e-12
26.042 0.00024981
26.25 0.00033329
26.458 0.00024981
26.667 6.1443e-12
26.875 0.019359
27.083 0.037741
27.292 0.054371
27.5 0.068559
27.708 0.079729
27.917 0.087431
28.125 0.09136
28.333 0.09136
28.542 0.087431
28.75 0.079729
28.958 0.068559
29.167 0.054371
29.375 0.037741
29.583 0.01936
29.792 6.1443e-12
30 0.00043661
30.208 0.00070436
30.417 0.00079481
30.625 0.00070442
30.833 0.00043655
31.042 6.1474e-12
31.25 0.24061
31.458 0.47189
31.667 0.68737
31.875 0.88313
32.083 1.0573
32.292 1.2098
32.5 1.3413
32.708 1.4535
32.917 1.5484
33.125 1.6279
33.333 1.6941
33.542 1.749
33.75 1.7942
33.958 1.8312
34.167 1.8613
34.375 1.8857
34.583 1.9053
34.792 1.9208
35 1.9329
35.208 1.942
35.417 1.9486
35.625 1.9528
35.833 1.9548
36.042 1.9548
36.25 1.9528
36.458 1.9486
36.667 1.942
36.875 1.9329
37.083 1.9208
37.292 1.9053
37.5 1.8857
37.708 1.8613
37.917 1.8312
38.125 1.7942
38.333 1.749
38.542 1.6941
38.75 1.6279
38.958 1.5484
39.167 1.4535
39.375 1.3413
39.583 1.2098
39.792 1.0573
40 0.88313
40.208 0.68737
40.417 0.47188
40.625 0.24061
40.833 6.1474e-12
41.042 0.0008963
41.25 0.0016038
41.458 0.0020927
41.667 0.0023421
41.875 0.0023412
42.083 0.0020916
42.292 0.0016022
42.5 0.00089532
42.708 6.144e-12
42.917 0.00024987
43.125 0.00033341
43.333 0.00024987
43.542 6.144e-12
43.75 0.0020275
43.958 0.0038206
44.167 0.0053029
44.375 0.00641
44.583 0.0070943
44.792 0.0073257
45 0.0070944
45.208 0.0064099
45.417 0.0053031
45.625 0.0038207
45.833 0.0020275
46.042 6.147e-12
46.25 0.20662
46.458 0.40505
46.667 0.58931
46.875 0.75539
47.083 0.90092
47.292 1.0248
47.5 1.1269
47.708 1.2074
47.917 1.2671
48.125 1.3064
48.333 1.326
48.542 1.326
48.75 1.3064
48.958 1.2671
49.167 1.2074
49.375 1.1269
49.583 1.0248
49.792 0.90092
50 0.75539
50.208 0.58931
50.417 0.40505
50.625 0.20662
50.833 6.1469e-12
51.042 0.00017134
51.25 0.00017134
51.458 6.144e-12
51.667 0.0014738
51.875 0.0027358
52.083 0.0037333
52.292 0.0044223
52.5 0.0047743
52.708 0.0047746
52.917 0.0044222
53.125 0.0037336
53.333 0.002736
53.542 0.0014739
53.75 6.144e-12
53.958 6.144e-12
54.167 0.0020285
54.375 0.0038222
54.583 0.0053042
54.792 0.0064104
55 0.007094
55.208 0.007325
55.417 0.007094
55.625 0.0064106
55.833 0.0053043
56.042 0.0038222
56.25 0.0020286
56.458 6.144e-12
56.667 8.9244e-05
56.875 6.1443e-12
57.083 0.019378
57.292 0.037777
57.5 0.054422
57.708 0.068624
57.917 0.079804
58.125 0.087514
58.333 0.091446
58.542 0.091446
58.75 0.087514
58.958 0.079804
59.167 0.068624
59.375 0.054422
59.583 0.037777
59.792 0.019378
60 6.1451e-12
60.208 0.060046
60.417 0.11742
60.625 0.16985
60.833 0.21538
61.042 0.25244
61.25 0.27977
61.458 0.29651
61.667 0.30215
61.875 0.29651
62.083 0.27977
62.292 0.25244
62.5 0.21538
62.708 0.16985
62.917 0.11742
63.125 0.060046
63.333 6.1449e-12
63.542 0.0004366
63.75 0.00070446
63.958 0.00079483
64.167 0.00070449
64.375 0.00043657
64.583 6.144e-12
64.792 0.00024987
65 0.00033341
65.208 0.00024987
65.417 6.1443e-12
65.625 0.019368
65.833 0.037757
66.042 0.054394
66.25 0.068588
66.458 0.079762
66.667 0.087468
66.875 0.091398
67.083 0.091398
67.292 0.087468
67.5 0.079762
67.708 0.068588
67.917 0.054393
68.125 0.037757
68.333 0.019368
68.542 6.1443e-12
68.75 0.00034056
68.958 0.00051375
69.167 0.00051374
69.375 0.00034057
69.583 6.144e-12
69.792 0.00017134
70 0.00017134
70.208 6.144e-12
70.417 0.0020274
70.625 0.0038206
70.833 0.0053028
71.042 0.0064097
71.25 0.0070942
71.458 0.0073256
71.667 0.0070944
71.875 0.0064102
72.083 0.0053033
72.292 0.0038208
72.5 0.0020277
72.708 6.144e-12
72.917 0.0011167
73.125 0.0020377
73.333 0.0027254
73.542 0.0031498
73.75 0.003294
73.958 0.00315
74.167 0.0027266
74.375 0.0020381
74.583 0.0011174
74.792 6.144e-12
75 0.0014735
75.208 0.0027362
75.417 0.0037346
75.625 0.0044256
75.833 0.0047788
76.042 0.0047795
76.25 0.0044275
76.458 0.003738
76.667 0.0027393
76.875 0.001476
77.083 6.144e-12
77.292 0.0003405
77.5 0.00051376
77.708 0.00051365
77.917 0.00034057
78.125 6.144e-12
78.333 0.0014784
78.542 0.0027443
78.75 0.0037427
78.958 0.0044328
79.167 0.0047851
79.375 0.0047855
79.583 0.0044347
79.792 0.0037441
80 0.0027452
80.208 0.0014785
80.417 6.1449e-12
80.625 0.060046
80.833 0.11742
81.042 0.16985
81.25 0.21539
81.458 0.25244
81.667 0.27977
81.875 0.29652
82.083 0.30216
82.292 0.29652
82.5 0.27977
82.708 0.25244
82.917 0.21539
83.125 0.16985
83.333 0.11742
83.542 0.060047
83.75 6.1449e-12
83.958 8.9244e-05
84.167 6.144e-12
84.375 0.00017134
84.583 0.00017134
84.792 6.144e-12
85 0.0020277
85.208 0.003821
85.417 0.0053027
85.625 0.0064093
85.833 0.0070929
86.042 0.0073243
86.25 0.0070931
86.458 0.0064095
86.667 0.005303
86.875 0.003821
87.083 0.0020278
87.292 6.1474e-12
87.5 0.24035
87.708 0.47137
87.917 0.68661
88.125 0.88213
88.333 1.0561
88.542 1.2083
88.75 1.3396
88.958 1.4515
89.167 1.5461
89.375 1.6252
89.583 1.691
89.792 1.7453
90 1.7898
90.208 1.826
90.417 1.8552
90.625 1.8784
90.833 1.8965
91.042 1.9102
91.25 1.92
91.458 1.9263
91.667 1.9294
91.875 1.9294
92.083 1.9263
92.292 1.92
92.5 1.9102
92.708 1.8965
92.917 1.8784
93.125 1.8552
93.333 1.826
93.542 1.7898
93.75 1.7453
93.958 1.691
94.167 1.6252
94.375 1.5461
94.583 1.4515
94.792 1.3396
95 1.2083
95.208 1.0561
95.417 0.88213
95.625 0.68661
95.833 0.47137
96.042 0.24035
96.25 6.1496e-12
96.458 0.15407
96.667 0.30182
96.875 0.4383
97.083 0.55979
97.292 0.66364
97.5 0.7481
97.708 0.81208
97.917 0.85499
98.125 0.8765
98.333 0.8765
98.542 0.85499
98.75 0.81208
98.958 0.7481
99.167 0.66364
99.375 0.55979
99.583 0.43831
99.792 0.30182


==> data/random2d.txt <==
phi umax
0.23438 2.1323
0.23438 1.988
0.23438 2.2875
0.23438 1.9335
0.23438 2.6342
0.23438 2.1535
0.23438 2.4649
0.23438 2.245
0.23438 2.3663
0.23438 2.0522
0.19 1.9371
0.19 1.7934
0.19 2.1209
0.19 1.8589
0.19 2.0735
0.19 2.1778
0.19 2.0669
0.19 2.0242
0.19 1.8833
0.19 1.8249
0.15972 1.7983
0.15972 1.7768
0.15972 1.8121
0.15972 2.0224
0.15972 1.7899
0.15972 1.9403
0.15972 1.9227
0.15972 1.9465
0.15972 2.1571
0.15972 1.8952
0.12889 1.8564
0.12889 1.6898
0.12889 1.7384
0.12889 1.6642
0.12889 1.6497
0.12889 1.8383
0.12889 2.0238
0.12889 2.0609
0.12889 2.1132
0.12889 1.7957
0.0975 1.8704
0.0975 1.7152
0.0975 1.8389
0.0975 1.7642
0.0975 1.7677
0.0975 1.7391
0.0975 1.8947
0.0975 1.7282
0.0975 1.7081
0.0975 2.0498
0.081597 1.653
0.081597 1.5665
0.081597 1.8799
0.081597 1.6829
0.081597 1.5828
0.081597 1.7175
0.081597 1.558
0.081597 1.8077
0.081597 1.7574
0.081597 1.5128
0.065556 1.7167
0.065556 1.7126
0.065556 1.5528
0.065556 1.5685
0.065556 1.5328
0.065556 1.5334
0.065556 1.599
0.065556 1.6587
0.065556 1.6565
0.065556 1.7059
0.049375 1.6548
0.049375 1.6492
0.049375 1.5565
0.049375 1.3701
0.049375 1.552
0.049375 1.519
0.049375 1.6826
0.049375 1.4753
0.049375 1.4865
0.049375 1.5641
0.033056 1.4257
0.033056 1.7062
0.033056 1.427
0.033056 1.6902
0.033056 1.6731
0.033056 1.6606
0.033056 1.6903
0.033056 1.6149
0.033056 1.5292
0.033056 1.7085
0.016597 1.6621
0.016597 1.6082
0.016597 1.5954
0.016597 1.5404
0.016597 1.6482
0.016597 1.6092
0.016597 1.6934
0.016597 1.5272
0.016597 1.6131
0.016597 1.5566


==> data/randomsummary1d.txt <==
phi umaxmean eminus eplus
0.0041667 1.4989 0.0031157 0.00082715
0.00625 1.4997 2.4028e-05 3.7539e-05
0.0083333 1.4985 0.0027757 0.0012222
0.010417 1.51 0.010694 0.057275
0.0125 1.5078 0.0086368 0.073789
0.016667 1.5149 0.01711 0.059472
0.020833 1.5437 0.046868 0.053002
0.025 1.5973 0.09753 0.075661
0.03125 1.4992 0.023915 0.018045
0.033333 1.5389 0.050615 0.11414
0.041667 1.5676 0.057883 0.055816
0.05 1.6064 0.070836 0.063218
0.0625 1.6646 0.098363 0.19
0.066667 1.7501 0.15753 0.14101
0.083333 1.8403 0.13386 0.10247
0.1 1.9488 0.12765 0.081714
0.125 1.9652 0.099124 0.19198
0.16667 2.2071 0.28537 0.27964
0.2 2.4977 0.19566 0.30066
0.25 2.7316 0.2988 0.26369


==> data/randomsummary2d.txt <==
phi umaxmean eminus eplus
0.016597 1.6054 0.078168 0.088015
0.033056 1.6126 0.18685 0.095932
0.049375 1.551 0.18092 0.13163
0.065556 1.6237 0.090893 0.093008
0.081597 1.6719 0.15902 0.20801
0.0975 1.8076 0.099526 0.24212
0.12889 1.843 0.19338 0.27017
0.15972 1.9061 0.12933 0.25094
0.19 1.9761 0.18271 0.20169
0.23438 2.2257 0.29228 0.40846

==> data/small1dclump.txt <==
x uch unl
0 0.00025711 1.2402e-05
0.1 0.00025711 1.2402e-05
0.2 0.00025711 1.2402e-05
0.3 0.00025711 1.2402e-05
0.4 0.00025711 1.2402e-05
0.5 0.00025711 1.2402e-05
0.6 0.00025711 1.2402e-05
0.7 0.00025711 1.2402e-05
0.8 0.00025711 1.2402e-05
0.9 0.00025711 1.2402e-05
1 0.00025711 1.2402e-05
1.1 0.00025711 1.2402e-05
1.2 0.00025711 1.2402e-05
1.3 0.00025711 1.2402e-05
1.4 0.00025711 1.2402e-05
1.5 0.00025711 1.2402e-05
1.6 0.00025711 1.2402e-05
1.7 0.00025711 1.2402e-05
1.8 0.00025711 1.2402e-05
1.9 0.00025711 1.2402e-05
2 0.00025711 1.2402e-05
2.1 0.00025711 1.2402e-05
2.2 0.00025711 1.2402e-05
2.3 0.00025711 1.2402e-05
2.4 0.00025711 1.2402e-05
2.5 0.00025711 1.2402e-05
2.6 0.00025711 1.2402e-05
2.7 0.00025711 1.2402e-05
2.8 0.00025711 1.2402e-05
2.9 0.00025711 1.2402e-05
3 0.00025711 1.2402e-05
3.1 0.00025711 1.2402e-05
3.2 0.00025711 1.2402e-05
3.3 0.00025711 1.2402e-05
3.4 0.00025711 1.2402e-05
3.5 0.00025711 1.2402e-05
3.6 0.00025711 1.2402e-05
3.7 0.00025711 1.2402e-05
3.8 0.00025711 1.2402e-05
3.9 0.00025711 1.2402e-05
4 0.00025711 1.2402e-05
4.1 0.00025711 1.2402e-05
4.2 0.00025711 1.2402e-05
4.3 0.00025711 1.2402e-05
4.4 0.00025711 1.2402e-05
4.5 0.00025711 1.2402e-05
4.6 0.00025711 1.2402e-05
4.7 0.00025711 1.2402e-05
4.8 0.00025711 1.2402e-05
4.9 0.00025711 1.2402e-05
5 0.00025711 1.2402e-05
5.1 0.00025711 1.2402e-05
5.2 0.00025711 1.2402e-05
5.3 0.00025711 1.2402e-05
5.4 0.00025711 1.2402e-05
5.5 0.00025711 1.2402e-05
5.6 0.00025711 1.2402e-05
5.7 0.00025711 1.2402e-05
5.8 0.00025711 1.2402e-05
5.9 0.00025711 1.2402e-05
6 0.00025711 1.2402e-05
6.1 0.00025711 1.2402e-05
6.2 0.00025711 1.2402e-05
6.3 0.00025711 1.2402e-05
6.4 0.00025711 1.2402e-05
6.5 0.00025711 1.2402e-05
6.6 0.00025711 1.2402e-05
6.7 0.00025711 1.2402e-05
6.8 0.00025711 1.2402e-05
6.9 0.00025711 1.2402e-05
7 0.00025711 1.2402e-05
7.1 0.00025711 1.2402e-05
7.2 0.00025711 1.2402e-05
7.3 0.00025711 1.2402e-05
7.4 0.00025711 1.2402e-05
7.5 0.00025711 1.2402e-05
7.6 0.00025711 1.2402e-05
7.7 0.00025711 1.2402e-05
7.8 0.00025711 1.2402e-05
7.9 0.00025711 1.2402e-05
8 0.00025711 1.2403e-05
8.1 0.00025711 1.2403e-05
8.2 0.00025711 1.2403e-05
8.3 0.00025711 1.2403e-05
8.4 0.00025711 1.2403e-05
8.5 0.00025711 1.2403e-05
8.6 0.00025711 1.2403e-05
8.7 0.00025711 1.2404e-05
8.8 0.00025711 1.2404e-05
8.9 0.00025711 1.2404e-05
9 0.00025711 1.2404e-05
9.1 0.00025711 1.2405e-05
9.2 0.00025711 1.2405e-05
9.3 0.00025711 1.2405e-05
9.4 0.00025711 1.2406e-05
9.5 0.00025711 1.2406e-05
9.6 0.00025711 1.2406e-05
9.7 0.00025711 1.2407e-05
9.8 0.00025711 1.2408e-05
9.9 0.00025711 1.2408e-05
10 0.00025711 1.2409e-05
10.1 0.00025711 1.241e-05
10.2 0.00025711 1.2411e-05
10.3 0.00025711 1.2411e-05
10.4 0.00025711 1.2413e-05
10.5 0.00025711 1.2414e-05
10.6 0.00025711 1.2415e-05
10.7 0.00025711 1.2416e-05
10.8 0.00025711 1.2418e-05
10.9 0.00025711 1.242e-05
11 0.00025711 1.2422e-05
11.1 0.00025711 1.2424e-05
11.2 0.00025711 1.2426e-05
11.3 0.00025711 1.2429e-05
11.4 0.00025711 1.2431e-05
11.5 0.00025711 1.2435e-05
11.6 0.00025711 1.2438e-05
11.7 0.00025711 1.2442e-05
11.8 0.00025711 1.2446e-05
11.9 0.00025711 1.2451e-05
12 0.00025711 1.2456e-05
12.1 0.00025711 1.2462e-05
12.2 0.00025711 1.2468e-05
12.3 0.00025711 1.2475e-05
12.4 0.00025711 1.2483e-05
12.5 0.00025711 1.2492e-05
12.6 0.00025711 1.2502e-05
12.7 0.00025711 1.2512e-05
12.8 0.00025711 1.2524e-05
12.9 0.00025711 1.2537e-05
13 0.00025711 1.2551e-05
13.1 0.00025711 1.2567e-05
13.2 0.00025711 1.2585e-05
13.3 0.00025711 1.2605e-05
13.4 0.00025711 1.2626e-05
13.5 0.00025711 1.265e-05
13.6 0.00025711 1.2677e-05
13.7 0.00025711 1.2707e-05
13.8 0.00025711 1.274e-05
13.9 0.00025711 1.2777e-05
14 0.00025711 1.2817e-05
14.1 0.00025711 1.2863e-05
14.2 0.00025711 1.2913e-05
14.3 0.00025711 1.297e-05
14.4 0.00025711 1.3032e-05
14.5 0.00025711 1.3102e-05
14.6 0.00025711 1.3181e-05
14.7 0.00025711 1.3268e-05
14.8 0.00025711 1.3367e-05
14.9 0.00025711 1.3477e-05
15 0.00025711 1.3601e-05
15.1 0.00025711 1.3741e-05
15.2 0.00025711 1.3899e-05
15.3 0.00025711 1.4078e-05
15.4 0.00025712 1.4281e-05
15.5 0.00025727 1.4512e-05
15.6 0.0002594 1.4776e-05
15.7 0.00028887 1.508e-05
15.8 0.00066002 1.543e-05
15.9 0.0029263 1.5837e-05
16 0.0080041 1.6312e-05
16.1 0.016016 1.6872e-05
16.2 0.026934 1.7537e-05
16.3 0.04067 1.8335e-05
16.4 0.057102 1.9307e-05
16.5 0.076079 2.0508e-05
16.6 0.097428 2.2022e-05
16.7 0.12096 2.3978e-05
16.8 0.14645 2.6588e-05
16.9 0.17371 3.0224e-05
17 0.20248 3.5606e-05
17.1 0.23254 4.4329e-05
17.2 0.26366 6.0787e-05
17.3 0.2956 0.00010308
17.4 0.32814 0.00044621
17.5 0.36104 0.2192
17.6 0.39409 0.34136
17.7 0.4271 0.43104
17.8 0.45985 0.50473
17.9 0.49218 0.56798
18 0.52391 0.6235
18.1 0.55488 0.67288
18.2 0.58496 0.71714
18.3 0.61401 0.75699
18.4 0.64192 0.79298
18.5 0.66858 0.82551
18.6 0.69391 0.8549
18.7 0.71782 0.88141
18.8 0.74023 0.90526
18.9 0.7611 0.92662
19 0.78037 0.94564
19.1 0.79799 0.96245
19.2 0.81393 0.97716
19.3 0.82816 0.98984
19.4 0.84064 1.0006
19.5 0.85137 1.0095
19.6 0.86032 1.0165
19.7 0.86748 1.0217
19.8 0.87284 1.0252
19.9 0.8764 1.027
20 0.87814 1.027
20.1 0.87807 1.0252
20.2 0.87619 1.0217
20.3 0.8725 1.0165
20.4 0.86701 1.0095
20.5 0.85971 1.0006
20.6 0.85063 0.98985
20.7 0.83977 0.97716
20.8 0.82715 0.96245
20.9 0.81279 0.94564
21 0.79673 0.92662
21.1 0.77898 0.90526
21.2 0.75959 0.88141
21.3 0.73861 0.8549
21.4 0.71607 0.82551
21.5 0.69206 0.79299
21.6 0.66663 0.757
21.7 0.63987 0.71714
21.8 0.61187 0.67288
21.9 0.58273 0.62351
22 0.55258 0.56798
22.1 0.52155 0.50474
22.2 0.48977 0.43105
22.3 0.4574 0.34136
22.4 0.42462 0.21921
22.5 0.39161 0.00044615
22.6 0.35856 0.00010308
22.7 0.32567 6.0787e-05
22.8 0.29318 4.4329e-05
22.9 0.26129 3.5606e-05
23 0.23024 3.0224e-05
23.1 0.20027 2.6588e-05
23.2 0.1716 2.3978e-05
23.3 0.14448 2.2022e-05
23.4 0.11912 2.0508e-05
23.5 0.095746 1.9307e-05
23.6 0.074569 1.8335e-05
23.7 0.055778 1.7537e-05
23.8 0.039544 1.6872e-05
23.9 0.026016 1.6312e-05
24 0.015315 1.5837e-05
24.1 0.0075236 1.543e-05
24.2 0.002665 1.508e-05
24.3 0.00059375 1.4776e-05
24.4 0.0002832 1.4512e-05
24.5 0.00025898 1.4281e-05
24.6 0.00025725 1.4078e-05
24.7 0.00025712 1.3899e-05
24.8 0.00025711 1.3741e-05
24.9 0.00025711 1.3601e-05
25 0.00025711 1.3477e-05
25.1 0.00025711 1.3367e-05
25.2 0.00025711 1.3268e-05
25.3 0.00025711 1.3181e-05
25.4 0.00025711 1.3102e-05
25.5 0.00025711 1.3032e-05
25.6 0.00025711 1.297e-05
25.7 0.00025711 1.2913e-05
25.8 0.00025711 1.2863e-05
25.9 0.00025711 1.2817e-05
26 0.00025711 1.2777e-05
26.1 0.00025711 1.274e-05
26.2 0.00025711 1.2707e-05
26.3 0.00025711 1.2677e-05
26.4 0.00025711 1.265e-05
26.5 0.00025711 1.2626e-05
26.6 0.00025711 1.2605e-05
26.7 0.00025711 1.2585e-05
26.8 0.00025711 1.2567e-05
26.9 0.00025711 1.2551e-05
27 0.00025711 1.2537e-05
27.1 0.00025711 1.2524e-05
27.2 0.00025711 1.2512e-05
27.3 0.00025711 1.2502e-05
27.4 0.00025711 1.2492e-05
27.5 0.00025711 1.2483e-05
27.6 0.00025711 1.2475e-05
27.7 0.00025711 1.2468e-05
27.8 0.00025711 1.2462e-05
27.9 0.00025711 1.2456e-05
28 0.00025711 1.2451e-05
28.1 0.00025711 1.2446e-05
28.2 0.00025711 1.2442e-05
28.3 0.00025711 1.2438e-05
28.4 0.00025711 1.2435e-05
28.5 0.00025711 1.2431e-05
28.6 0.00025711 1.2429e-05
28.7 0.00025711 1.2426e-05
28.8 0.00025711 1.2424e-05
28.9 0.00025711 1.2422e-05
29 0.00025711 1.242e-05
29.1 0.00025711 1.2418e-05
29.2 0.00025711 1.2416e-05
29.3 0.00025711 1.2415e-05
29.4 0.00025711 1.2414e-05
29.5 0.00025711 1.2413e-05
29.6 0.00025711 1.2411e-05
29.7 0.00025711 1.2411e-05
29.8 0.00025711 1.241e-05
29.9 0.00025711 1.2409e-05
30 0.00025711 1.2408e-05
30.1 0.00025711 1.2408e-05
30.2 0.00025711 1.2407e-05
30.3 0.00025711 1.2406e-05
30.4 0.00025711 1.2406e-05
30.5 0.00025711 1.2406e-05
30.6 0.00025711 1.2405e-05
30.7 0.00025711 1.2405e-05
30.8 0.00025711 1.2405e-05
30.9 0.00025711 1.2404e-05
31 0.00025711 1.2404e-05
31.1 0.00025711 1.2404e-05
31.2 0.00025711 1.2404e-05
31.3 0.00025711 1.2403e-05
31.4 0.00025711 1.2403e-05
31.5 0.00025711 1.2403e-05
31.6 0.00025711 1.2403e-05
31.7 0.00025711 1.2403e-05
31.8 0.00025711 1.2403e-05
31.9 0.00025711 1.2403e-05
32 0.00025711 1.2402e-05
32.1 0.00025711 1.2402e-05
32.2 0.00025711 1.2402e-05
32.3 0.00025711 1.2402e-05
32.4 0.00025711 1.2402e-05
32.5 0.00025711 1.2402e-05
32.6 0.00025711 1.2402e-05
32.7 0.00025711 1.2402e-05
32.8 0.00025711 1.2402e-05
32.9 0.00025711 1.2402e-05
33 0.00025711 1.2402e-05
33.1 0.00025711 1.2402e-05
33.2 0.00025711 1.2402e-05
33.3 0.00025711 1.2402e-05
33.4 0.00025711 1.2402e-05
33.5 0.00025711 1.2402e-05
33.6 0.00025711 1.2402e-05
33.7 0.00025711 1.2402e-05
33.8 0.00025711 1.2402e-05
33.9 0.00025711 1.2402e-05
34 0.00025711 1.2402e-05
34.1 0.00025711 1.2402e-05
34.2 0.00025711 1.2402e-05
34.3 0.00025711 1.2402e-05
34.4 0.00025711 1.2402e-05
34.5 0.00025711 1.2402e-05
34.6 0.00025711 1.2402e-05
34.7 0.00025711 1.2402e-05
34.8 0.00025711 1.2402e-05
34.9 0.00025711 1.2402e-05
35 0.00025711 1.2402e-05
35.1 0.00025711 1.2402e-05
35.2 0.00025711 1.2402e-05
35.3 0.00025711 1.2402e-05
35.4 0.00025711 1.2402e-05
35.5 0.00025711 1.2402e-05
35.6 0.00025711 1.2402e-05
35.7 0.00025711 1.2402e-05
35.8 0.00025711 1.2402e-05
35.9 0.00025711 1.2402e-05
36 0.00025711 1.2402e-05
36.1 0.00025711 1.2402e-05
36.2 0.00025711 1.2402e-05
36.3 0.00025711 1.2402e-05
36.4 0.00025711 1.2402e-05
36.5 0.00025711 1.2402e-05
36.6 0.00025711 1.2402e-05
36.7 0.00025711 1.2402e-05
36.8 0.00025711 1.2402e-05
36.9 0.00025711 1.2402e-05
37 0.00025711 1.2402e-05
37.1 0.00025711 1.2402e-05
37.2 0.00025711 1.2402e-05
37.3 0.00025711 1.2402e-05
37.4 0.00025711 1.2402e-05
37.5 0.00025711 1.2402e-05
37.6 0.00025711 1.2402e-05
37.7 0.00025711 1.2402e-05
37.8 0.00025711 1.2402e-05
37.9 0.00025711 1.2402e-05
38 0.00025711 1.2402e-05
38.1 0.00025711 1.2402e-05
38.2 0.00025711 1.2402e-05
38.3 0.00025711 1.2402e-05
38.4 0.00025711 1.2402e-05
38.5 0.00025711 1.2402e-05
38.6 0.00025711 1.2402e-05
38.7 0.00025711 1.2402e-05
38.8 0.00025711 1.2402e-05
38.9 0.00025711 1.2402e-05
39 0.00025711 1.2402e-05
39.1 0.00025711 1.2402e-05
39.2 0.00025711 1.2402e-05
39.3 0.00025711 1.2402e-05
39.4 0.00025711 1.2402e-05
39.5 0.00025711 1.2402e-05
39.6 0.00025711 1.2402e-05
39.7 0.00025711 1.2402e-05
39.8 0.00025711 1.2402e-05
39.9 0.00025711 1.2402e-05


==> data/smallradialclump.txt <==
r uch unl
0 0.00010882 0.00010505
0.25 0.00010882 0.00010505
0.5 0.00010882 0.00010505
0.75 0.00010882 0.00010505
1 0.00010882 0.00010505
1.25 0.00010882 0.00010505
1.5 0.00010882 0.00010505
1.75 0.00010882 0.00010505
2 0.00010882 0.00010505
2.25 0.00010882 0.00010505
2.5 0.00010882 0.00010505
2.75 0.00010882 0.00010505
3 0.00010882 0.00010505
3.25 0.00010882 0.00010505
3.5 0.00010882 0.00010505
3.75 0.00010882 0.00010505
4 0.00010882 0.00010505
4.25 0.00010882 0.00010505
4.5 0.00010882 0.00010505
4.75 0.00010882 0.00010505
5 0.00010882 0.00010505
5.25 0.00010882 0.00010505
5.5 0.00010882 0.00010505
5.75 0.00010882 0.00010505
6 0.00010882 0.00010505
6.25 0.00010882 0.00010505
6.5 0.00010882 0.00010505
6.75 0.00010882 0.00010505
7 0.00010882 0.00010506
7.25 0.00010882 0.00010506
7.5 0.00010882 0.00010506
7.75 0.00010882 0.00010507
8 0.00010882 0.00010508
8.25 0.00010882 0.00010509
8.5 0.00010882 0.0001051
8.75 0.00010882 0.00010512
9 0.00010882 0.00010514
9.25 0.00010882 0.00010518
9.5 0.00010882 0.00010522
9.75 0.00010882 0.00010528
10 0.00010882 0.00010537
10.25 0.00010882 0.00010548
10.5 0.00010882 0.00010563
10.75 0.00010882 0.00010584
11 0.00010882 0.00010611
11.25 0.00010882 0.00010649
11.5 0.00010882 0.00010699
11.75 0.00010882 0.00010768
12 0.00010882 0.00010861
12.25 0.00010882 0.00010989
12.5 0.00010882 0.00011164
12.75 0.00010882 0.00011406
13 0.00010882 0.00011745
13.25 0.00010917 0.00012227
13.5 0.00016809 0.00012927
13.75 0.0067133 0.00013982
14 0.031622 0.00015654
14.25 0.074363 0.00018535
14.5 0.13322 0.00024289
14.75 0.20569 0.0004008
15 0.28871 0.0020776
15.25 0.37901 0.35087
15.5 0.47336 0.53832
15.75 0.56879 0.67854
16 0.66274 0.7928
16.25 0.75315 0.88872
16.5 0.83845 0.9703
16.75 0.91757 1.0401
17 0.98986 1.1
17.25 1.055 1.1514
17.5 1.113 1.1955
17.75 1.1639 1.2331
18 1.2081 1.2651
18.25 1.246 1.2919
18.5 1.2778 1.3143
18.75 1.3039 1.3326
19 1.3248 1.3471
19.25 1.3407 1.3581
19.5 1.3519 1.3658
19.75 1.3586 1.3705
20 1.3608 1.3719
20.25 1.3586 1.3704
20.5 1.352 1.3658
20.75 1.3408 1.3581
21 1.3249 1.3471
21.25 1.304 1.3326
21.5 1.2778 1.3143
21.75 1.246 1.292
22 1.2083 1.2651
22.25 1.1641 1.2332
22.5 1.1131 1.1955
22.75 1.0552 1.1515
23 0.99004 1.1001
23.25 0.91777 1.0402
23.5 0.83866 0.97039
23.75 0.75338 0.88882
24 0.66299 0.79291
24.25 0.56905 0.67866
24.5 0.47362 0.53846
24.75 0.37926 0.35107
25 0.28895 0.0020883
25.25 0.2059 0.00040114
25.5 0.13341 0.00024299
25.75 0.074507 0.0001854
26 0.03172 0.00015657
26.25 0.0067623 0.00013984
26.5 0.00016877 0.00012928
26.75 0.00010917 0.00012227
27 0.00010882 0.00011745
27.25 0.00010882 0.00011406
27.5 0.00010882 0.00011164
27.75 0.00010882 0.00010989
28 0.00010882 0.00010862
28.25 0.00010882 0.00010768
28.5 0.00010882 0.00010699
28.75 0.00010882 0.00010649
29 0.00010882 0.00010611
29.25 0.00010882 0.00010584
29.5 0.00010882 0.00010563
29.75 0.00010882 0.00010548
30 0.00010882 0.00010537
30.25 0.00010882 0.00010528
30.5 0.00010882 0.00010522
30.75 0.00010882 0.00010518
31 0.00010882 0.00010514
31.25 0.00010882 0.00010512
31.5 0.00010882 0.0001051
31.75 0.00010882 0.00010509
32 0.00010882 0.00010508
32.25 0.00010882 0.00010507
32.5 0.00010882 0.00010506
32.75 0.00010882 0.00010506
33 0.00010882 0.00010506
33.25 0.00010882 0.00010505
33.5 0.00010882 0.00010505
33.75 0.00010882 0.00010505
34 0.00010882 0.00010505
34.25 0.00010882 0.00010505
34.5 0.00010882 0.00010505
34.75 0.00010882 0.00010505
35 0.00010882 0.00010505
35.25 0.00010882 0.00010505
35.5 0.00010882 0.00010505
35.75 0.00010882 0.00010505
36 0.00010882 0.00010505
36.25 0.00010882 0.00010505
36.5 0.00010882 0.00010505
36.75 0.00010882 0.00010505
37 0.00010882 0.00010505
37.25 0.00010882 0.00010505
37.5 0.00010882 0.00010505
37.75 0.00010882 0.00010505
38 0.00010882 0.00010505
38.25 0.00010882 0.00010505
38.5 0.00010882 0.00010505
38.75 0.00010882 0.00010505
39 0.00010882 0.00010505
39.25 0.00010882 0.00010505
39.5 0.00010882 0.00010505
39.75 0.00010882 0.00010505


==> data/subdivisions.txt <==
x M1n1 M1n2 M1n3 M2n1 M2n2 M2n3 M3n1 M3n2 M3n3
0 1.7996e-07 2.646e-06 0.015113 1.3513e-07 3.8337e-07 0.060961 0.010167 0.08929 0.25173
0.050671 1.8e-07 2.6743e-06 0.029391 1.3515e-07 3.838e-07 0.11841 0.02124 0.17715 0.48682
0.10134 1.8e-07 2.6746e-06 0.042796 1.3515e-07 3.838e-07 0.17222 0.033191 0.26339 0.70489
0.15201 1.8e-07 2.6746e-06 0.055296 1.3515e-07 3.838e-07 0.22227 0.04599 0.34783 0.90572
0.20268 1.8e-07 2.6746e-06 0.06686 1.3515e-07 3.838e-07 0.26845 0.059605 0.43033 1.0892
0.25335 1.8e-07 2.6746e-06 0.077461 1.3515e-07 3.838e-07 0.31067 0.074003 0.51075 1.2553
0.30403 1.8e-07 2.6746e-06 0.087073 1.3515e-07 3.838e-07 0.34887 0.08915 0.58898 1.4042
0.3547 1.8e-07 2.6746e-06 0.095674 1.3515e-07 3.838e-07 0.38297 0.10501 0.66494 1.5359
0.40537 1.8e-07 2.6746e-06 0.10324 1.3515e-07 3.838e-07 0.41291 0.12155 0.73855 1.6506
0.45604 1.8e-07 2.6746e-06 0.10976 1.3515e-07 3.838e-07 0.43866 0.13872 0.80975 1.7485
0.50671 1.8e-07 2.6746e-06 0.11522 1.3515e-07 3.838e-07 0.46017 0.1565 0.87851 1.8297
0.55738 1.8e-07 2.6746e-06 0.1196 1.3515e-07 3.838e-07 0.47741 0.17483 0.9448 1.8945
0.60805 1.8e-07 2.6746e-06 0.12289 1.3515e-07 3.838e-07 0.49036 0.19369 1.0086 1.943
0.65872 1.8e-07 2.6746e-06 0.12509 1.3515e-07 3.838e-07 0.49901 0.21303 1.0699 1.9752
0.70939 1.8e-07 2.6746e-06 0.12619 1.3515e-07 3.838e-07 0.50333 0.23282 1.1287 1.9913
0.76006 1.8e-07 2.6746e-06 0.12619 1.3515e-07 3.838e-07 0.50333 0.25301 1.1851 1.9913
0.81073 1.8e-07 2.6746e-06 0.12509 1.3515e-07 3.838e-07 0.49901 0.27356 1.239 1.9752
0.8614 1.8e-07 2.6746e-06 0.12289 1.3515e-07 3.838e-07 0.49036 0.29444 1.2904 1.943
0.91208 1.8e-07 2.6746e-06 0.1196 1.3515e-07 3.838e-07 0.47741 0.3156 1.3395 1.8945
0.96275 1.8e-07 2.6746e-06 0.11522 1.3515e-07 3.838e-07 0.46017 0.33701 1.3863 1.8297
1.0134 1.8e-07 2.6746e-06 0.10976 1.3515e-07 3.838e-07 0.43866 0.35864 1.4307 1.7485
1.0641 1.8e-07 2.6746e-06 0.10324 1.3515e-07 3.838e-07 0.41291 0.38044 1.4729 1.6506
1.1148 1.8e-07 2.6746e-06 0.095674 1.3515e-07 3.838e-07 0.38297 0.40238 1.5129 1.5359
1.1654 1.8e-07 2.6746e-06 0.087073 1.3515e-07 3.838e-07 0.34887 0.42443 1.5508 1.4042
1.2161 1.8e-07 2.6746e-06 0.077461 1.3515e-07 3.838e-07 0.31067 0.44656 1.5865 1.2553
1.2668 1.8e-07 2.6746e-06 0.06686 1.3515e-07 3.838e-07 0.26845 0.46872 1.6202 1.0892
1.3174 1.8e-07 2.6746e-06 0.055296 1.3515e-07 3.838e-07 0.22227 0.49089 1.6518 0.90572
1.3681 1.8e-07 2.6746e-06 0.042796 1.3515e-07 3.838e-07 0.17222 0.51305 1.6816 0.70489
1.4188 1.8e-07 2.6746e-06 0.02939 1.3515e-07 3.838e-07 0.11841 0.53515 1.7094 0.48682
1.4695 1.8e-07 2.6746e-06 0.015113 1.3515e-07 3.838e-07 0.060961 0.55719 1.7354 0.25173
1.5201 1.8e-07 2.6746e-06 6.3229e-12 1.3515e-07 3.838e-07 2.5385e-11 0.57912 1.7596 3.2228e-13
1.5708 1.8e-07 2.6746e-06 0.015113 1.3515e-07 3.838e-07 0.060961 0.60093 1.782 0.25173
1.6215 1.8e-07 2.6746e-06 0.02939 1.3515e-07 3.838e-07 0.11841 0.62258 1.8028 0.48682
1.6721 1.8e-07 2.6746e-06 0.042796 1.3515e-07 3.838e-07 0.17222 0.64407 1.8219 0.7049
1.7228 1.8e-07 2.6746e-06 0.055296 1.3515e-07 3.838e-07 0.22227 0.66538 1.8393 0.90572
1.7735 1.8e-07 2.6746e-06 0.06686 1.3515e-07 3.838e-07 0.26845 0.68647 1.8552 1.0892
1.8242 1.8e-07 2.6746e-06 0.077461 1.3515e-07 3.838e-07 0.31067 0.70733 1.8695 1.2553
1.8748 1.8e-07 2.6746e-06 0.087073 1.3515e-07 3.838e-07 0.34887 0.72796 1.8822 1.4042
1.9255 1.8e-07 2.6746e-06 0.095674 1.3515e-07 3.838e-07 0.38297 0.74833 1.8935 1.5359
1.9762 1.8e-07 2.6746e-06 0.10324 1.3515e-07 3.838e-07 0.41291 0.76842 1.9033 1.6506
2.0268 1.8e-07 2.6746e-06 0.10976 1.3515e-07 3.838e-07 0.43866 0.78824 1.9117 1.7485
2.0775 1.8e-07 2.6746e-06 0.11522 1.3515e-07 3.838e-07 0.46017 0.80776 1.9187 1.8298
2.1282 1.8e-07 2.6746e-06 0.1196 1.3515e-07 3.838e-07 0.47741 0.82697 1.9242 1.8945
2.1788 1.8e-07 2.6746e-06 0.12289 1.3515e-07 3.838e-07 0.49036 0.84587 1.9283 1.943
2.2295 1.8e-07 2.6746e-06 0.12509 1.3515e-07 3.838e-07 0.49901 0.86445 1.9311 1.9752
2.2802 1.8e-07 2.6746e-06 0.12619 1.3515e-07 3.838e-07 0.50333 0.8827 1.9325 1.9913
2.3309 1.8e-07 2.6746e-06 0.12619 1.3515e-07 3.838e-07 0.50333 0.90062 1.9325 1.9913
2.3815 1.8e-07 2.6746e-06 0.12509 1.3515e-07 3.838e-07 0.49901 0.91819 1.9311 1.9752
2.4322 1.8e-07 2.6746e-06 0.12289 1.3515e-07 3.838e-07 0.49036 0.93543 1.9283 1.943
2.4829 1.8e-07 2.6746e-06 0.1196 1.3515e-07 3.838e-07 0.47741 0.95232 1.9242 1.8945
2.5335 1.8e-07 2.6746e-06 0.11522 1.3515e-07 3.838e-07 0.46017 0.96885 1.9187 1.8298
2.5842 1.8e-07 2.6746e-06 0.10976 1.3515e-07 3.838e-07 0.43866 0.98504 1.9117 1.7485
2.6349 1.8e-07 2.6746e-06 0.10324 1.3515e-07 3.838e-07 0.41291 1.0009 1.9033 1.6506
2.6856 1.8e-07 2.6746e-06 0.095674 1.3515e-07 3.838e-07 0.38297 1.0164 1.8935 1.5359
2.7362 1.8e-07 2.6746e-06 0.087073 1.3515e-07 3.838e-07 0.34887 1.0315 1.8822 1.4042
2.7869 1.8e-07 2.6746e-06 0.077461 1.3515e-07 3.838e-07 0.31067 1.0463 1.8695 1.2553
2.8376 1.8e-07 2.6746e-06 0.06686 1.3515e-07 3.838e-07 0.26845 1.0607 1.8552 1.0892
2.8882 1.8e-07 2.6746e-06 0.055296 1.3515e-07 3.838e-07 0.22227 1.0748 1.8393 0.90572
2.9389 1.8e-07 2.6746e-06 0.042796 1.3515e-07 3.838e-07 0.17222 1.0885 1.8219 0.7049
2.9896 1.8e-07 2.6746e-06 0.02939 1.3515e-07 3.838e-07 0.11841 1.1019 1.8028 0.48682
3.0403 1.8e-07 2.6746e-06 0.015113 1.3515e-07 3.838e-07 0.060961 1.115 1.7821 0.25173
3.0909 1.8e-07 2.6746e-06 6.3229e-12 1.3515e-07 3.838e-07 2.5385e-11 1.1277 1.7596 3.2228e-13
3.1416 1.8e-07 2.6746e-06 0.015113 1.3515e-07 3.838e-07 0.060961 1.1401 1.7354 0.25173
3.1923 1.8e-07 2.6746e-06 0.02939 1.3515e-07 3.838e-07 0.11841 1.1522 1.7094 0.48682
3.2429 1.8e-07 2.6746e-06 0.042796 1.3515e-07 3.838e-07 0.17222 1.1639 1.6816 0.7049
3.2936 1.8e-07 2.6746e-06 0.055296 1.3515e-07 3.838e-07 0.22227 1.1753 1.6519 0.90572
3.3443 1.8e-07 2.6746e-06 0.06686 1.3515e-07 3.838e-07 0.26845 1.1864 1.6202 1.0892
3.3949 1.8e-07 2.6746e-06 0.077461 1.3515e-07 3.838e-07 0.31067 1.1972 1.5865 1.2553
3.4456 1.8e-07 2.6746e-06 0.087073 1.3515e-07 3.838e-07 0.34887 1.2078 1.5508 1.4042
3.4963 1.8e-07 2.6746e-06 0.095674 1.3515e-07 3.838e-07 0.38297 1.218 1.5129 1.5359
3.547 1.8e-07 2.6746e-06 0.10324 1.3515e-07 3.838e-07 0.41291 1.2279 1.4729 1.6506
3.5976 1.8e-07 2.6746e-06 0.10976 1.3515e-07 3.838e-07 0.43866 1.2375 1.4307 1.7485
3.6483 1.8e-07 2.6746e-06 0.11522 1.3515e-07 3.838e-07 0.46017 1.2469 1.3863 1.8298
3.699 1.8e-07 2.6746e-06 0.1196 1.3515e-07 3.838e-07 0.47741 1.2559 1.3395 1.8945
3.7496 1.8e-07 2.6746e-06 0.12289 1.3515e-07 3.838e-07 0.49036 1.2647 1.2905 1.943
3.8003 1.8e-07 2.6746e-06 0.12509 1.3515e-07 3.838e-07 0.49901 1.2733 1.239 1.9752
3.851 1.8e-07 2.6746e-06 0.12619 1.3515e-07 3.838e-07 0.50333 1.2816 1.1851 1.9913
3.9017 1.8e-07 2.6746e-06 0.12619 1.3515e-07 3.838e-07 0.50333 1.2896 1.1287 1.9913
3.9523 1.8e-07 2.6746e-06 0.12509 1.3515e-07 3.838e-07 0.49901 1.2974 1.0699 1.9752
4.003 1.8e-07 2.6746e-06 0.12289 1.3515e-07 3.838e-07 0.49036 1.305 1.0086 1.943
4.0537 1.8e-07 2.6746e-06 0.1196 1.3515e-07 3.838e-07 0.47741 1.3123 0.9448 1.8945
4.1043 1.8e-07 2.6746e-06 0.11522 1.3515e-07 3.838e-07 0.46017 1.3194 0.87852 1.8298
4.155 1.8e-07 2.6746e-06 0.10976 1.3515e-07 3.838e-07 0.43866 1.3263 0.80976 1.7485
4.2057 1.8e-07 2.6746e-06 0.10324 1.3515e-07 3.838e-07 0.41291 1.3329 0.73855 1.6506
4.2564 1.8e-07 2.6746e-06 0.095674 1.3515e-07 3.838e-07 0.38297 1.3394 0.66494 1.5359
4.307 1.8e-07 2.6746e-06 0.087073 1.3515e-07 3.838e-07 0.34887 1.3456 0.58898 1.4042
4.3577 1.8e-07 2.6746e-06 0.077461 1.3515e-07 3.838e-07 0.31067 1.3517 0.51075 1.2553
4.4084 1.8e-07 2.6746e-06 0.06686 1.3515e-07 3.838e-07 0.26845 1.3575 0.43033 1.0892
4.459 1.8e-07 2.6746e-06 0.055296 1.3515e-07 3.838e-07 0.22227 1.3632 0.34783 0.90572
4.5097 1.8e-07 2.6746e-06 0.042796 1.3515e-07 3.838e-07 0.17222 1.3687 0.26339 0.7049
4.5604 1.8e-07 2.6743e-06 0.02939 1.3515e-07 3.838e-07 0.11841 1.374 0.17715 0.48683
4.611 1.8e-07 2.646e-06 0.015113 1.3515e-07 3.8337e-07 0.060961 1.3791 0.08929 0.25173
4.6617 1.8e-07 2.5261e-11 6.3229e-12 1.3515e-07 5.0575e-12 2.5385e-11 1.3841 2.5439e-11 3.2228e-13
4.7124 1.8e-07 2.646e-06 0.015113 1.3515e-07 0.02716 0.060961 1.3889 0.08929 0.25173
4.7631 1.8e-07 2.6743e-06 0.029391 1.3515e-07 0.054588 0.11841 1.3935 0.17715 0.48682
4.8137 1.8e-07 2.6746e-06 0.042796 1.3515e-07 0.082219 0.17222 1.398 0.26339 0.7049
4.8644 1.8e-07 2.6746e-06 0.055296 1.3515e-07 0.10998 0.22227 1.4024 0.34783 0.90572
4.9151 1.8e-07 2.6746e-06 0.06686 1.3515e-07 0.13782 0.26845 1.4066 0.43033 1.0892
4.9657 1.8e-07 2.6746e-06 0.077461 1.3515e-07 0.16567 0.31067 1.4106 0.51075 1.2553
5.0164 1.8e-07 2.6746e-06 0.087073 1.3515e-07 0.19346 0.34887 1.4146 0.58898 1.4042
5.0671 1.8e-07 2.6746e-06 0.095674 1.3515e-07 0.22114 0.38297 1.4184 0.66494 1.5359
5.1178 1.8e-07 2.6746e-06 0.10324 1.3515e-07 0.24866 0.41291 1.422 0.73855 1.6506
5.1684 1.8e-07 2.6746e-06 0.10976 1.3515e-07 0.27596 0.43866 1.4256 0.80976 1.7485
5.2191 1.8e-07 2.6746e-06 0.11522 1.3515e-07 0.30298 0.46017 1.429 0.87852 1.8298
5.2698 1.8e-07 2.6746e-06 0.1196 1.3515e-07 0.32968 0.47741 1.4323 0.9448 1.8945
5.3204 1.8e-07 2.6746e-06 0.12289 1.3515e-07 0.35601 0.49036 1.4355 1.0086 1.943
5.3711 1.8e-07 2.6746e-06 0.12509 1.3515e-07 0.38193 0.49901 1.4386 1.0699 1.9752
5.4218 1.8e-07 2.6746e-06 0.12619 1.3515e-07 0.40739 0.50333 1.4416 1.1287 1.9913
5.4725 1.8e-07 2.6746e-06 0.12619 1.3515e-07 0.43236 0.50333 1.4445 1.1851 1.9913
5.5231 1.8e-07 2.6746e-06 0.12509 1.3515e-07 0.45679 0.49901 1.4472 1.239 1.9752
5.5738 1.8e-07 2.6746e-06 0.12289 1.3515e-07 0.48066 0.49036 1.4499 1.2905 1.943
5.6245 1.8e-07 2.6746e-06 0.1196 1.3515e-07 0.50393 0.47741 1.4525 1.3395 1.8945
5.6751 1.8e-07 2.6746e-06 0.11522 1.3515e-07 0.52657 0.46017 1.455 1.3863 1.8298
5.7258 1.8e-07 2.6746e-06 0.10976 1.3515e-07 0.54855 0.43866 1.4574 1.4307 1.7485
5.7765 1.8e-07 2.6746e-06 0.10324 1.3515e-07 0.56984 0.41291 1.4598 1.4729 1.6506
5.8271 1.8e-07 2.6746e-06 0.095674 1.3515e-07 0.59043 0.38297 1.462 1.5129 1.5359
5.8778 1.8e-07 2.6746e-06 0.087073 1.3515e-07 0.61029 0.34887 1.4642 1.5508 1.4042
5.9285 1.8e-07 2.6746e-06 0.077461 1.3515e-07 0.62939 0.31067 1.4663 1.5865 1.2553
5.9792 1.8e-07 2.6746e-06 0.06686 1.3515e-07 0.64773 0.26845 1.4683 1.6202 1.0892
6.0298 1.8e-07 2.6746e-06 0.055296 1.3515e-07 0.66528 0.22227 1.4703 1.6519 0.90572
6.0805 1.8e-07 2.6746e-06 0.042796 1.3515e-07 0.68203 0.17222 1.4722 1.6816 0.7049
6.1312 1.8e-07 2.6746e-06 0.029391 1.3515e-07 0.69796 0.11841 1.474 1.7094 0.48682
6.1818 1.8e-07 2.6746e-06 0.015113 1.3515e-07 0.71307 0.060961 1.4758 1.7354 0.25173
6.2325 1.8e-07 2.6746e-06 6.3229e-12 1.3515e-07 0.72733 2.5385e-11 1.4775 1.7596 3.2228e-13
6.2832 1.8e-07 2.6746e-06 0.015113 1.3515e-07 0.74074 0.060961 1.4791 1.7821 0.25173
6.3339 1.8e-07 2.6746e-06 0.029391 1.3515e-07 0.7533 0.11841 1.4807 1.8028 0.48682
6.3845 1.8e-07 2.6746e-06 0.042796 1.3515e-07 0.76498 0.17222 1.4822 1.8219 0.7049
6.4352 1.8e-07 2.6746e-06 0.055296 1.3515e-07 0.77579 0.22227 1.4837 1.8393 0.90572
6.4859 1.8e-07 2.6746e-06 0.06686 1.3515e-07 0.78572 0.26845 1.4851 1.8552 1.0892
6.5365 1.8e-07 2.6746e-06 0.077461 1.3515e-07 0.79477 0.31067 1.4865 1.8695 1.2553
6.5872 1.8e-07 2.6746e-06 0.087073 1.3515e-07 0.80292 0.34887 1.4878 1.8822 1.4042
6.6379 1.8e-07 2.6746e-06 0.095674 1.3515e-07 0.81017 0.38297 1.4891 1.8935 1.5359
6.6886 1.8e-07 2.6746e-06 0.10324 1.3515e-07 0.81653 0.41291 1.4903 1.9033 1.6506
6.7392 1.8e-07 2.6746e-06 0.10976 1.3515e-07 0.82198 0.43866 1.4915 1.9117 1.7485
6.7899 1.8e-07 2.6746e-06 0.11522 1.3515e-07 0.82653 0.46017 1.4927 1.9187 1.8298
6.8406 1.8e-07 2.6746e-06 0.1196 1.3515e-07 0.83017 0.47741 1.4938 1.9242 1.8945
6.8912 1.8e-07 2.6746e-06 0.12289 1.3515e-07 0.8329 0.49036 1.4948 1.9283 1.943
6.9419 1.8e-07 2.6746e-06 0.12509 1.3515e-07 0.83472 0.49901 1.4959 1.9311 1.9752
6.9926 1.8e-07 2.6746e-06 0.12619 1.3515e-07 0.83563 0.50333 1.4968 1.9325 1.9913
7.0432 1.8e-07 2.6746e-06 0.12619 1.3515e-07 0.83563 0.50333 1.4978 1.9325 1.9913
7.0939 1.8e-07 2.6746e-06 0.12509 1.3515e-07 0.83472 0.49901 1.4987 1.9311 1.9752
7.1446 1.8e-07 2.6746e-06 0.12289 1.3515e-07 0.8329 0.49036 1.4996 1.9283 1.943
7.1953 1.8e-07 2.6746e-06 0.1196 1.3515e-07 0.83017 0.47741 1.5005 1.9242 1.8945
7.2459 1.8e-07 2.6746e-06 0.11522 1.3515e-07 0.82653 0.46017 1.5013 1.9187 1.8298
7.2966 1.8e-07 2.6746e-06 0.10976 1.3515e-07 0.82198 0.43866 1.5021 1.9117 1.7485
7.3473 1.8e-07 2.6746e-06 0.10324 1.3515e-07 0.81652 0.41291 1.5029 1.9033 1.6506
7.3979 1.8e-07 2.6746e-06 0.095674 1.3515e-07 0.81017 0.38297 1.5036 1.8935 1.5359
7.4486 1.8e-07 2.6746e-06 0.087073 1.3515e-07 0.80291 0.34887 1.5043 1.8822 1.4042
7.4993 1.8e-07 2.6746e-06 0.077461 1.3515e-07 0.79476 0.31067 1.505 1.8695 1.2553
7.55 1.8e-07 2.6746e-06 0.06686 1.3515e-07 0.78572 0.26845 1.5057 1.8552 1.0892
7.6006 1.8e-07 2.6746e-06 0.055296 1.3515e-07 0.77579 0.22227 1.5063 1.8393 0.90572
7.6513 1.8e-07 2.6746e-06 0.042796 1.3515e-07 0.76498 0.17222 1.507 1.8219 0.7049
7.702 1.8e-07 2.6746e-06 0.029391 1.3515e-07 0.75329 0.11841 1.5076 1.8028 0.48682
7.7526 1.8e-07 2.6746e-06 0.015113 1.3515e-07 0.74074 0.060961 1.5081 1.7821 0.25173
7.8033 1.8e-07 2.6746e-06 6.3229e-12 1.3515e-07 0.72733 2.5385e-11 1.5087 1.7596 3.2228e-13
7.854 1.8e-07 2.6746e-06 0.015113 1.3515e-07 0.71306 0.060961 1.5092 1.7354 0.25173
7.9047 1.8e-07 2.6746e-06 0.029391 1.3515e-07 0.69796 0.11841 1.5097 1.7094 0.48682
7.9553 1.8e-07 2.6746e-06 0.042796 1.3515e-07 0.68203 0.17222 1.5102 1.6816 0.70489
8.006 1.8e-07 2.6746e-06 0.055296 1.3515e-07 0.66528 0.22227 1.5107 1.6519 0.90572
8.0567 1.8e-07 2.6746e-06 0.06686 1.3515e-07 0.64773 0.26845 1.5112 1.6202 1.0892
8.1073 1.8e-07 2.6746e-06 0.077461 1.3515e-07 0.62939 0.31067 1.5116 1.5865 1.2553
8.158 1.8e-07 2.6746e-06 0.087073 1.3515e-07 0.61028 0.34887 1.5121 1.5508 1.4042
8.2087 1.8e-07 2.6746e-06 0.095674 1.3515e-07 0.59043 0.38297 1.5125 1.5129 1.5359
8.2593 1.8e-07 2.6746e-06 0.10324 1.3515e-07 0.56984 0.41291 1.5129 1.4729 1.6506
8.31 1.8e-07 2.6746e-06 0.10976 1.3515e-07 0.54854 0.43866 1.5133 1.4307 1.7485
8.3607 1.8e-07 2.6746e-06 0.11522 1.3515e-07 0.52656 0.46017 1.5137 1.3863 1.8297
8.4114 1.8e-07 2.6746e-06 0.1196 1.3515e-07 0.50392 0.47741 1.514 1.3395 1.8945
8.462 1.8e-07 2.6746e-06 0.12289 1.3515e-07 0.48066 0.49036 1.5144 1.2904 1.943
8.5127 1.8e-07 2.6746e-06 0.12509 1.3515e-07 0.45679 0.49901 1.5147 1.239 1.9752
8.5634 1.8e-07 2.6746e-06 0.12619 1.3515e-07 0.43235 0.50333 1.515 1.1851 1.9913
8.614 1.8e-07 2.6746e-06 0.12619 1.3515e-07 0.40739 0.50333 1.5153 1.1287 1.9913
8.6647 1.8e-07 2.6746e-06 0.12509 1.3515e-07 0.38192 0.49901 1.5156 1.0699 1.9752
8.7154 1.8e-07 2.6746e-06 0.12289 1.3515e-07 0.35601 0.49036 1.5159 1.0086 1.943
8.7661 1.8e-07 2.6746e-06 0.1196 1.3515e-07 0.32967 0.47741 1.5162 0.9448 1.8945
8.8167 1.8e-07 2.6746e-06 0.11522 1.3515e-07 0.30297 0.46017 1.5165 0.87851 1.8297
8.8674 1.8e-07 2.6746e-06 0.10976 1.3515e-07 0.27595 0.43866 1.5167 0.80975 1.7485
8.9181 1.8e-07 2.6746e-06 0.10324 1.3515e-07 0.24866 0.41291 1.517 0.73855 1.6506
8.9687 1.8e-07 2.6746e-06 0.095674 1.3515e-07 0.22114 0.38297 1.5172 0.66494 1.5359
9.0194 1.8e-07 2.6746e-06 0.087073 1.3515e-07 0.19346 0.34887 1.5174 0.58898 1.4042
9.0701 1.8e-07 2.6746e-06 0.077461 1.3515e-07 0.16567 0.31067 1.5177 0.51075 1.2553
9.1208 1.8e-07 2.6746e-06 0.06686 1.3515e-07 0.13782 0.26845 1.5179 0.43033 1.0892
9.1714 1.8e-07 2.6746e-06 0.055296 1.3515e-07 0.10998 0.22227 1.5181 0.34783 0.90572
9.2221 1.8e-07 2.6746e-06 0.042796 1.3515e-07 0.082218 0.17222 1.5183 0.26339 0.70489
9.2728 1.8e-07 2.6743e-06 0.029391 1.3515e-07 0.054588 0.11841 1.5185 0.17715 0.48682
9.3234 1.8e-07 2.646e-06 0.015113 1.3515e-07 0.027159 0.060961 1.5187 0.089289 0.25173
9.3741 1.8e-07 2.5261e-11 6.3229e-12 1.3515e-07 5.0629e-12 2.5385e-11 1.5189 2.5439e-11 3.2228e-13
9.4248 1.8e-07 2.646e-06 0.015113 1.3515e-07 0.027154 0.060961 1.519 0.08929 0.25173
9.4754 1.8e-07 2.6743e-06 0.02939 1.3515e-07 0.054576 0.11841 1.5192 0.17715 0.48682
9.5261 1.8e-07 2.6746e-06 0.042796 1.3515e-07 0.082201 0.17222 1.5194 0.26339 0.70489
9.5768 1.8e-07 2.6746e-06 0.055296 1.3515e-07 0.10996 0.22227 1.5195 0.34783 0.90572
9.6275 1.8e-07 2.6746e-06 0.06686 1.3515e-07 0.13779 0.26845 1.5197 0.43033 1.0892
9.6781 1.8e-07 2.6746e-06 0.077461 1.3515e-07 0.16563 0.31067 1.5198 0.51075 1.2553
9.7288 1.8e-07 2.6746e-06 0.087073 1.3515e-07 0.19342 0.34887 1.5199 0.58898 1.4042
9.7795 1.8e-07 2.6746e-06 0.095674 1.3515e-07 0.2211 0.38297 1.5201 0.66494 1.5359
9.8301 1.8e-07 2.6746e-06 0.10324 1.3515e-07 0.24861 0.41291 1.5202 0.73855 1.6506
9.8808 1.8e-07 2.6746e-06 0.10976 1.3515e-07 0.2759 0.43866 1.5203 0.80976 1.7485
9.9315 1.8e-07 2.6746e-06 0.11522 1.3515e-07 0.30291 0.46017 1.5204 0.87852 1.8297
9.9822 1.8e-07 2.6746e-06 0.1196 1.3515e-07 0.32961 0.47741 1.5206 0.9448 1.8945
10.033 1.8e-07 2.6746e-06 0.12289 1.3515e-07 0.35593 0.49036 1.5207 1.0086 1.943
10.083 1.8e-07 2.6746e-06 0.12509 1.3515e-07 0.38185 0.49901 1.5208 1.0699 1.9752
10.134 1.8e-07 2.6746e-06 0.12619 1.3515e-07 0.4073 0.50333 1.5209 1.1287 1.9913
10.185 1.8e-07 2.6746e-06 0.12619 1.3515e-07 0.43227 0.50333 1.521 1.1851 1.9913
10.236 1.8e-07 2.6746e-06 0.12509 1.3515e-07 0.4567 0.49901 1.5211 1.239 1.9752
10.286 1.8e-07 2.6746e-06 0.12289 1.3515e-07 0.48056 0.49036 1.5212 1.2904 1.943
10.337 1.8e-07 2.6746e-06 0.1196 1.3515e-07 0.50382 0.47741 1.5213 1.3395 1.8945
10.388 1.8e-07 2.6746e-06 0.11522 1.3515e-07 0.52646 0.46017 1.5214 1.3863 1.8297
10.438 1.8e-07 2.6746e-06 0.10976 1.3515e-07 0.54844 0.43866 1.5214 1.4307 1.7485
10.489 1.8e-07 2.6746e-06 0.10324 1.3515e-07 0.56973 0.41291 1.5215 1.4729 1.6506
10.54 1.8e-07 2.6746e-06 0.095674 1.3515e-07 0.59031 0.38297 1.5216 1.5129 1.5359
10.59 1.8e-07 2.6746e-06 0.087073 1.3515e-07 0.61017 0.34887 1.5217 1.5508 1.4042
10.641 1.8e-07 2.6746e-06 0.077461 1.3515e-07 0.62927 0.31067 1.5217 1.5865 1.2553
10.692 1.8e-07 2.6746e-06 0.06686 1.3515e-07 0.64761 0.26845 1.5218 1.6202 1.0892
10.742 1.8e-07 2.6746e-06 0.055296 1.3515e-07 0.66515 0.22227 1.5219 1.6519 0.90572
10.793 1.8e-07 2.6746e-06 0.042796 1.3515e-07 0.6819 0.17222 1.5219 1.6816 0.70489
10.844 1.8e-07 2.6746e-06 0.02939 1.3515e-07 0.69783 0.11841 1.522 1.7094 0.48682
10.894 1.8e-07 2.6746e-06 0.015113 1.3515e-07 0.71293 0.060961 1.5221 1.7354 0.25173
10.945 1.8e-07 2.6746e-06 6.3229e-12 1.3515e-07 0.72719 2.5385e-11 1.5221 1.7596 3.2228e-13
10.996 1.8e-07 2.6746e-06 0.015113 1.3515e-07 0.74061 0.060961 1.5222 1.7821 0.25173
11.046 1.8e-07 2.6746e-06 0.02939 1.3515e-07 0.75316 0.11841 1.5222 1.8028 0.48682
11.097 1.8e-07 2.6746e-06 0.042796 1.3515e-07 0.76484 0.17222 1.5223 1.8219 0.7049
11.148 1.8e-07 2.6746e-06 0.055296 1.3515e-07 0.77565 0.22227 1.5223 1.8393 0.90572
11.198 1.8e-07 2.6746e-06 0.06686 1.3515e-07 0.78558 0.26845 1.5224 1.8552 1.0892
11.249 1.8e-07 2.6746e-06 0.077461 1.3515e-07 0.79462 0.31067 1.5224 1.8695 1.2553
11.3 1.8e-07 2.6746e-06 0.087073 1.3515e-07 0.80277 0.34887 1.5225 1.8822 1.4042
11.35 1.8e-07 2.6746e-06 0.095674 1.3515e-07 0.81003 0.38297 1.5225 1.8935 1.5359
11.401 1.8e-07 2.6746e-06 0.10324 1.3515e-07 0.81638 0.41291 1.5226 1.9033 1.6506
11.452 1.8e-07 2.6746e-06 0.10976 1.3515e-07 0.82183 0.43866 1.5226 1.9117 1.7485
11.502 1.8e-07 2.6746e-06 0.11522 1.3515e-07 0.82638 0.46017 1.5226 1.9187 1.8298
11.553 1.8e-07 2.6746e-06 0.1196 1.3515e-07 0.83002 0.47741 1.5227 1.9242 1.8945
11.604 1.8e-07 2.6746e-06 0.12289 1.3515e-07 0.83275 0.49036 1.5227 1.9283 1.943
11.654 1.8e-07 2.6746e-06 0.12509 1.3515e-07 0.83457 0.49901 1.5227 1.9311 1.9752
11.705 1.8e-07 2.6746e-06 0.12619 1.3515e-07 0.83549 0.50333 1.5228 1.9325 1.9913
11.756 1.8e-07 2.6746e-06 0.12619 1.3515e-07 0.83549 0.50333 1.5228 1.9325 1.9913
11.806 1.8e-07 2.6746e-06 0.12509 1.3515e-07 0.83457 0.49901 1.5228 1.9311 1.9752
11.857 1.8e-07 2.6746e-06 0.12289 1.3515e-07 0.83275 0.49036 1.5229 1.9283 1.943
11.908 1.8e-07 2.6746e-06 0.1196 1.3515e-07 0.83002 0.47741 1.5229 1.9242 1.8945
11.958 1.8e-07 2.6746e-06 0.11522 1.3515e-07 0.82638 0.46017 1.5229 1.9187 1.8298
12.009 1.8e-07 2.6746e-06 0.10976 1.3515e-07 0.82183 0.43866 1.523 1.9117 1.7485
12.06 1.8e-07 2.6746e-06 0.10324 1.3515e-07 0.81638 0.41291 1.523 1.9033 1.6506
12.11 1.8e-07 2.6746e-06 0.095674 1.3515e-07 0.81003 0.38297 1.523 1.8935 1.5359
12.161 1.8e-07 2.6746e-06 0.087073 1.3515e-07 0.80277 0.34887 1.523 1.8822 1.4042
12.212 1.8e-07 2.6746e-06 0.077461 1.3515e-07 0.79462 0.31067 1.5231 1.8695 1.2553
12.262 1.8e-07 2.6746e-06 0.06686 1.3515e-07 0.78558 0.26845 1.5231 1.8552 1.0892
12.313 1.8e-07 2.6746e-06 0.055296 1.3515e-07 0.77565 0.22227 1.5231 1.8393 0.90572
12.364 1.8e-07 2.6746e-06 0.042796 1.3515e-07 0.76484 0.17222 1.5231 1.8219 0.7049
12.414 1.8e-07 2.6746e-06 0.02939 1.3515e-07 0.75316 0.11841 1.5231 1.8028 0.48682
12.465 1.8e-07 2.6746e-06 0.015113 1.3515e-07 0.74061 0.060961 1.5232 1.7821 0.25173
12.516 1.8e-07 2.6746e-06 6.3229e-12 1.3515e-07 0.7272 2.5385e-11 1.5232 1.7596 3.2228e-13
12.566 1.8e-07 2.6746e-06 0.015113 1.3515e-07 0.71293 0.060961 1.5232 1.7354 0.25173
12.617 1.8e-07 2.6746e-06 0.02939 1.3515e-07 0.69783 0.11841 1.5232 1.7094 0.48682
12.668 1.8e-07 2.6746e-06 0.042796 1.3515e-07 0.6819 0.17222 1.5232 1.6816 0.70489
12.718 1.8e-07 2.6746e-06 0.055296 1.3515e-07 0.66516 0.22226 1.5232 1.6519 0.90572
12.769 1.8e-07 2.6746e-06 0.06686 1.3515e-07 0.64761 0.26845 1.5233 1.6202 1.0892
12.82 1.8e-07 2.6746e-06 0.077461 1.3515e-07 0.62927 0.31067 1.5233 1.5865 1.2553
12.87 1.8e-07 2.6746e-06 0.087073 1.3515e-07 0.61017 0.34887 1.5233 1.5508 1.4042
12.921 1.8e-07 2.6746e-06 0.095674 1.3515e-07 0.59032 0.38297 1.5233 1.5129 1.5359
12.972 1.8e-07 2.6746e-06 0.10324 1.3515e-07 0.56973 0.41291 1.5233 1.4729 1.6506
13.022 1.8e-07 2.6746e-06 0.10976 1.3515e-07 0.54844 0.43866 1.5233 1.4307 1.7485
13.073 1.8e-07 2.6746e-06 0.11522 1.3515e-07 0.52646 0.46017 1.5233 1.3863 1.8297
13.124 1.8e-07 2.6746e-06 0.1196 1.3515e-07 0.50383 0.47741 1.5234 1.3395 1.8945
13.174 1.8e-07 2.6746e-06 0.12289 1.3515e-07 0.48056 0.49036 1.5234 1.2904 1.943
13.225 1.8e-07 2.6746e-06 0.12509 1.3515e-07 0.4567 0.499 1.5234 1.239 1.9752
13.276 1.8e-07 2.6746e-06 0.12619 1.3515e-07 0.43227 0.50333 1.5234 1.1851 1.9913
13.326 1.8e-07 2.6746e-06 0.12619 1.3515e-07 0.40731 0.50333 1.5234 1.1287 1.9913
13.377 1.8e-07 2.6746e-06 0.12509 1.3515e-07 0.38185 0.499 1.5234 1.0699 1.9752
13.428 1.8e-07 2.6746e-06 0.12289 1.3515e-07 0.35594 0.49036 1.5234 1.0086 1.943
13.478 1.8e-07 2.6746e-06 0.1196 1.3521e-07 0.32961 0.47741 1.5234 0.9448 1.8945
13.529 1.8e-07 2.6746e-06 0.11522 5.5651e-07 0.30292 0.46017 1.5234 0.87852 1.8297
13.58 1.8e-07 2.6746e-06 0.10976 0.00072772 0.2759 0.43866 1.5234 0.80976 1.7485
13.63 1.8e-07 2.6746e-06 0.10324 0.0024126 0.24861 0.41291 1.5234 0.73855 1.6506
13.681 1.8e-07 2.6746e-06 0.095674 0.0050511 0.2211 0.38296 1.5235 0.66494 1.5359
13.732 1.8e-07 2.6746e-06 0.087073 0.0086365 0.19342 0.34887 1.5235 0.58898 1.4042
13.782 1.8e-07 2.6746e-06 0.077461 0.01316 0.16563 0.31067 1.5235 0.51075 1.2553
13.833 1.8e-07 2.6746e-06 0.06686 0.018609 0.13779 0.26845 1.5235 0.43033 1.0892
13.884 1.8e-07 2.6746e-06 0.055296 0.024971 0.10996 0.22226 1.5235 0.34783 0.90572
13.934 1.8e-07 2.6746e-06 0.042796 0.032229 0.082202 0.17222 1.5235 0.26339 0.70489
13.985 1.8e-07 2.6743e-06 0.029391 0.040366 0.054577 0.11841 1.5235 0.17715 0.48682
14.036 1.8e-07 2.646e-06 0.015113 0.049361 0.027154 0.060961 1.5235 0.08929 0.25173
14.086 1.8e-07 2.5261e-11 6.3229e-12 0.059193 5.0575e-12 2.5385e-11 1.5235 2.5439e-11 3.2228e-13
14.137 1.8e-07 2.646e-06 0.015113 0.069836 3.8337e-07 0.060961 1.5235 0.08929 0.25173
14.188 1.8e-07 2.6743e-06 0.029391 0.081267 3.838e-07 0.11841 1.5235 0.17715 0.48682
14.239 1.8e-07 2.6746e-06 0.042796 0.093457 3.838e-07 0.17222 1.5235 0.26339 0.7049
14.289 1.8e-07 2.6746e-06 0.055296 0.10638 3.838e-07 0.22227 1.5235 0.34783 0.90572
14.34 1.8e-07 2.6746e-06 0.06686 0.12 3.838e-07 0.26845 1.5235 0.43033 1.0892
14.391 1.8e-07 2.6746e-06 0.077461 0.13429 3.838e-07 0.31067 1.5235 0.51075 1.2553
14.441 1.8e-07 2.6746e-06 0.087073 0.14922 3.838e-07 0.34887 1.5235 0.58898 1.4042
14.492 1.8e-07 2.6746e-06 0.095674 0.16476 3.838e-07 0.38297 1.5236 0.66494 1.5359
14.543 1.8e-07 2.6746e-06 0.10324 0.18087 3.838e-07 0.41291 1.5236 0.73855 1.6506
14.593 1.8e-07 2.6746e-06 0.10976 0.19751 3.838e-07 0.43866 1.5236 0.80976 1.7485
14.644 1.8e-07 2.6746e-06 0.11522 0.21466 3.838e-07 0.46017 1.5236 0.87852 1.8298
14.695 1.8e-07 2.6746e-06 0.1196 0.23228 3.838e-07 0.47741 1.5236 0.94481 1.8945
14.745 1.8e-07 2.6746e-06 0.12289 0.25032 3.838e-07 0.49036 1.5236 1.0086 1.943
14.796 1.8e-07 2.6746e-06 0.12509 0.26877 3.838e-07 0.49901 1.5236 1.0699 1.9752
14.847 1.8e-07 2.6746e-06 0.12619 0.28758 3.838e-07 0.50333 1.5236 1.1287 1.9913
14.897 1.8e-07 2.6746e-06 0.12619 0.30671 3.838e-07 0.50333 1.5236 1.1851 1.9913
14.948 1.8e-07 2.6746e-06 0.12509 0.32614 3.838e-07 0.49901 1.5236 1.239 1.9752
14.999 1.8e-07 2.6746e-06 0.12289 0.34583 3.838e-07 0.49036 1.5236 1.2905 1.943
15.049 1.8e-07 2.6746e-06 0.1196 0.36574 3.838e-07 0.47741 1.5236 1.3395 1.8945
15.1 1.8e-07 2.6746e-06 0.11522 0.38585 3.838e-07 0.46017 1.5236 1.3863 1.8298
15.151 1.8e-07 2.6746e-06 0.10976 0.40611 3.838e-07 0.43866 1.5236 1.4307 1.7485
15.201 1.8e-07 2.6746e-06 0.10324 0.42651 3.838e-07 0.41291 1.5236 1.4729 1.6506
15.252 1.8e-07 2.6746e-06 0.095674 0.447 3.838e-07 0.38297 1.5236 1.5129 1.5359
15.303 1.8e-07 2.6746e-06 0.087073 0.46756 3.838e-07 0.34887 1.5236 1.5508 1.4042
15.353 1.8e-07 2.6746e-06 0.077461 0.48816 3.838e-07 0.31067 1.5236 1.5865 1.2553
15.404 1.8e-07 2.6746e-06 0.06686 0.50878 3.838e-07 0.26845 1.5236 1.6202 1.0892
15.455 1.8e-07 2.6746e-06 0.055296 0.52938 3.838e-07 0.22227 1.5236 1.6519 0.90572
15.505 1.8e-07 2.6746e-06 0.042796 0.54994 3.838e-07 0.17222 1.5236 1.6816 0.7049
15.556 1.8e-07 2.6746e-06 0.029391 0.57043 3.838e-07 0.11841 1.5236 1.7094 0.48682
15.607 1.8e-07 2.6746e-06 0.015113 0.59084 3.838e-07 0.060961 1.5236 1.7354 0.25173
15.657 1.8e-07 2.6746e-06 6.3229e-12 0.61114 3.838e-07 2.5385e-11 1.5236 1.7596 3.2228e-13
15.708 1.8e-07 2.6746e-06 0.015113 0.63131 3.838e-07 0.060961 1.5236 1.7821 0.25173
15.759 1.8e-07 2.6746e-06 0.02939 0.65133 3.838e-07 0.11841 1.5236 1.8028 0.48682
15.809 1.8e-07 2.6746e-06 0.042796 0.67119 3.838e-07 0.17222 1.5236 1.8219 0.7049
15.86 1.8e-07 2.6746e-06 0.055296 0.69085 3.838e-07 0.22227 1.5236 1.8393 0.90572
15.911 1.803e-07 2.6746e-06 0.06686 0.71032 3.838e-07 0.26845 1.5236 1.8552 1.0892
15.961 1.3484e-06 2.6746e-06 0.077461 0.72957 3.838e-07 0.31067 1.5236 1.8695 1.2553
16.012 0.00062707 2.6746e-06 0.087073 0.74859 3.838e-07 0.34887 1.5236 1.8822 1.4042
16.063 0.0019715 2.6746e-06 0.095674 0.76737 3.838e-07 0.38297 1.5236 1.8935 1.5359
16.113 0.0040314 2.6746e-06 0.10324 0.78589 3.838e-07 0.41291 1.5236 1.9033 1.6506
16.164 0.0068017 2.6746e-06 0.10976 0.80415 3.838e-07 0.43866 1.5236 1.9117 1.7485
16.215 0.010275 2.6746e-06 0.11522 0.82213 3.838e-07 0.46017 1.5236 1.9187 1.8298
16.265 0.014443 2.6746e-06 0.1196 0.83983 3.838e-07 0.47741 1.5236 1.9242 1.8945
16.316 0.019294 2.6746e-06 0.12289 0.85724 3.838e-07 0.49036 1.5236 1.9283 1.943
16.367 0.024818 2.6746e-06 0.12509 0.87435 3.838e-07 0.49901 1.5236 1.9311 1.9752
16.417 0.030999 2.6746e-06 0.12619 0.89116 3.838e-07 0.50333 1.5236 1.9325 1.9913
16.468 0.037822 2.6746e-06 0.12619 0.90766 3.838e-07 0.50333 1.5236 1.9325 1.9913
16.519 0.045271 2.6746e-06 0.12509 0.92385 3.838e-07 0.49901 1.5236 1.9311 1.9752
16.569 0.053326 2.6746e-06 0.12289 0.93971 3.838e-07 0.49036 1.5236 1.9283 1.943
16.62 0.061969 2.6746e-06 0.1196 0.95526 3.838e-07 0.47741 1.5236 1.9242 1.8945
16.671 0.071178 2.6746e-06 0.11522 0.97049 3.838e-07 0.46017 1.5236 1.9187 1.8298
16.721 0.080932 2.6746e-06 0.10976 0.9854 3.838e-07 0.43866 1.5236 1.9117 1.7485
16.772 0.091207 2.6746e-06 0.10324 0.99998 3.838e-07 0.41291 1.5236 1.9033 1.6506
16.823 0.10198 2.6746e-06 0.095674 1.0142 3.838e-07 0.38297 1.5236 1.8935 1.5359
16.873 0.11322 2.6746e-06 0.087073 1.0282 3.838e-07 0.34887 1.5236 1.8822 1.4042
16.924 0.12492 2.6746e-06 0.077461 1.0418 3.838e-07 0.31067 1.5236 1.8695 1.2553
16.975 0.13703 2.6746e-06 0.06686 1.0551 3.838e-07 0.26845 1.5236 1.8552 1.0892
17.025 0.14953 2.6746e-06 0.055296 1.068 3.838e-07 0.22227 1.5236 1.8393 0.90572
17.076 0.1624 2.6746e-06 0.042796 1.0807 3.838e-07 0.17222 1.5236 1.8219 0.7049
17.127 0.17561 2.6746e-06 0.02939 1.093 3.838e-07 0.11841 1.5236 1.8028 0.48682
17.177 0.18912 2.6746e-06 0.015113 1.1051 3.838e-07 0.060961 1.5236 1.7821 0.25173
17.228 0.20292 2.6746e-06 6.3229e-12 1.1168 3.838e-07 2.5385e-11 1.5236 1.7596 3.2228e-13
17.279 0.21697 2.6746e-06 0.015113 1.1282 3.838e-07 0.060961 1.5236 1.7354 0.25173
17.329 0.23124 2.6746e-06 0.029391 1.1393 3.838e-07 0.11841 1.5237 1.7094 0.48682
17.38 0.24571 2.6746e-06 0.042796 1.1501 3.838e-07 0.17222 1.5237 1.6816 0.7049
17.431 0.26035 2.6746e-06 0.055296 1.1606 3.838e-07 0.22227 1.5237 1.6519 0.90572
17.481 0.27512 2.6746e-06 0.06686 1.1708 3.838e-07 0.26845 1.5237 1.6202 1.0892
17.532 0.29001 2.6746e-06 0.077461 1.1807 3.838e-07 0.31067 1.5237 1.5865 1.2553
17.583 0.30498 2.6746e-06 0.087073 1.1904 3.838e-07 0.34887 1.5237 1.5508 1.4042
17.633 0.32001 2.6746e-06 0.095674 1.1998 3.838e-07 0.38297 1.5237 1.5129 1.5359
17.684 0.33507 2.6746e-06 0.10324 1.2089 3.838e-07 0.41291 1.5237 1.4729 1.6506
17.735 0.35013 2.6746e-06 0.10976 1.2177 3.838e-07 0.43866 1.5237 1.4307 1.7485
17.785 0.36517 2.6746e-06 0.11522 1.2263 3.838e-07 0.46017 1.5237 1.3863 1.8298
17.836 0.38017 2.6746e-06 0.1196 1.2346 3.838e-07 0.47741 1.5237 1.3395 1.8945
17.887 0.39509 2.6746e-06 0.12289 1.2426 3.838e-07 0.49036 1.5237 1.2904 1.943
17.937 0.40993 2.6746e-06 0.12509 1.2505 3.838e-07 0.499 1.5237 1.239 1.9752
17.988 0.42464 2.6746e-06 0.12619 1.258 3.838e-07 0.50333 1.5237 1.1851 1.9913
18.039 0.43922 2.6746e-06 0.12619 1.2654 3.838e-07 0.50333 1.5237 1.1287 1.9913
18.089 0.45364 2.6746e-06 0.12509 1.2724 3.838e-07 0.499 1.5237 1.0699 1.9752
18.14 0.46788 2.6746e-06 0.12289 1.2793 3.838e-07 0.49036 1.5237 1.0086 1.943
18.191 0.48192 2.6746e-06 0.1196 1.286 3.838e-07 0.47741 1.5237 0.9448 1.8945
18.242 0.49574 2.6746e-06 0.11522 1.2924 3.838e-07 0.46017 1.5237 0.87852 1.8298
18.292 0.50933 2.6746e-06 0.10976 1.2986 3.838e-07 0.43866 1.5237 0.80976 1.7485
18.343 0.52266 2.6746e-06 0.10324 1.3046 3.838e-07 0.41291 1.5237 0.73855 1.6506
18.394 0.53572 2.6746e-06 0.095674 1.3104 3.838e-07 0.38296 1.5237 0.66494 1.5359
18.444 0.54849 2.6746e-06 0.087073 1.316 3.838e-07 0.34887 1.5237 0.58898 1.4042
18.495 0.56096 2.6746e-06 0.077461 1.3214 3.838e-07 0.31067 1.5237 0.51075 1.2553
18.546 0.57312 2.6746e-06 0.06686 1.3266 3.838e-07 0.26845 1.5237 0.43033 1.0892
18.596 0.58495 2.6746e-06 0.055296 1.3316 3.838e-07 0.22226 1.5237 0.34783 0.90572
18.647 0.59643 2.6746e-06 0.042796 1.3364 3.838e-07 0.17222 1.5237 0.26339 0.7049
18.698 0.60756 2.6743e-06 0.029391 1.3411 3.838e-07 0.11841 1.5237 0.17715 0.48682
18.748 0.61833 2.646e-06 0.015113 1.3456 3.8337e-07 0.06096 1.5237 0.08929 0.25173
18.799 0.62872 2.5261e-11 6.3229e-12 1.3499 5.0575e-12 2.5385e-11 1.5237 2.5439e-11 3.2228e-13
18.85 0.63872 2.646e-06 0.015113 1.354 0.027154 0.060961 1.5237 0.08929 0.25173
18.9 0.64833 2.6743e-06 0.029391 1.358 0.054578 0.11841 1.5237 0.17715 0.48682
18.951 0.65753 2.6746e-06 0.042796 1.3618 0.082204 0.17222 1.5237 0.26339 0.7049
19.002 0.66632 2.6746e-06 0.055296 1.3655 0.10996 0.22227 1.5237 0.34783 0.90572
19.052 0.6747 2.6746e-06 0.06686 1.369 0.1378 0.26845 1.5237 0.43033 1.0892
19.103 0.68264 2.6746e-06 0.077461 1.3724 0.16564 0.31067 1.5237 0.51075 1.2553
19.154 0.69015 2.6746e-06 0.087073 1.3756 0.19343 0.34887 1.5237 0.58898 1.4042
19.204 0.69722 2.6746e-06 0.095674 1.3787 0.2211 0.38297 1.5237 0.66494 1.5359
19.255 0.70384 2.6746e-06 0.10324 1.3816 0.24861 0.41291 1.5237 0.73855 1.6506
19.306 0.71002 2.6746e-06 0.10976 1.3844 0.2759 0.43866 1.5237 0.80976 1.7485
19.356 0.71574 2.6746e-06 0.11522 1.3871 0.30292 0.46017 1.5237 0.87852 1.8298
19.407 0.721 2.6746e-06 0.1196 1.3896 0.32962 0.47741 1.5237 0.9448 1.8945
19.458 0.72579 2.6746e-06 0.12289 1.392 0.35594 0.49036 1.5237 1.0086 1.943
19.508 0.73012 2.6746e-06 0.12509 1.3943 0.38185 0.49901 1.5237 1.0699 1.9752
19.559 0.73398 2.6746e-06 0.12619 1.3965 0.40731 0.50333 1.5237 1.1287 1.9913
19.61 0.73737 2.6746e-06 0.12619 1.3985 0.43228 0.50333 1.5237 1.1851 1.9913
19.66 0.74029 2.6746e-06 0.12509 1.4004 0.45671 0.49901 1.5237 1.239 1.9752
19.711 0.74272 2.6746e-06 0.12289 1.4022 0.48057 0.49036 1.5237 1.2904 1.943
19.762 0.74468 2.6746e-06 0.1196 1.4039 0.50383 0.47741 1.5237 1.3395 1.8945
19.812 0.74616 2.6746e-06 0.11522 1.4055 0.52647 0.46017 1.5237 1.3863 1.8298
19.863 0.74716 2.6746e-06 0.10976 1.4069 0.54844 0.43866 1.5237 1.4307 1.7485
19.914 0.74768 2.6746e-06 0.10324 1.4083 0.56974 0.41291 1.5237 1.4729 1.6506
19.964 0.74772 2.6746e-06 0.095674 1.4095 0.59032 0.38297 1.5237 1.5129 1.5359
20.015 0.74727 2.6746e-06 0.087073 1.4106 0.61018 0.34887 1.5237 1.5508 1.4042
20.066 0.74635 2.6746e-06 0.077461 1.4116 0.62928 0.31067 1.5237 1.5865 1.2553
20.116 0.74494 2.6746e-06 0.06686 1.4125 0.64761 0.26845 1.5237 1.6202 1.0892
20.167 0.74306 2.6746e-06 0.055296 1.4133 0.66516 0.22227 1.5237 1.6519 0.90572
20.218 0.74069 2.6746e-06 0.042796 1.414 0.68191 0.17222 1.5237 1.6816 0.7049
20.268 0.73785 2.6746e-06 0.029391 1.4146 0.69784 0.11841 1.5237 1.7094 0.48682
20.319 0.73454 2.6746e-06 0.015113 1.4151 0.71294 0.060961 1.5236 1.7354 0.25173
20.37 0.73075 2.6746e-06 6.3229e-12 1.4155 0.7272 2.5385e-11 1.5236 1.7596 3.2228e-13
20.42 0.72649 2.6746e-06 0.015113 1.4158 0.74061 0.060961 1.5236 1.7821 0.25173
20.471 0.72177 2.6746e-06 0.029391 1.416 0.75316 0.11841 1.5236 1.8028 0.48682
20.522 0.71658 2.6746e-06 0.042796 1.416 0.76485 0.17222 1.5236 1.8219 0.7049
20.572 0.71093 2.6746e-06 0.055296 1.416 0.77566 0.22227 1.5236 1.8393 0.90572
20.623 0.70482 2.6746e-06 0.06686 1.4159 0.78559 0.26845 1.5236 1.8552 1.0892
20.674 0.69827 2.6746e-06 0.077461 1.4157 0.79463 0.31067 1.5236 1.8695 1.2553
20.724 0.69126 2.6746e-06 0.087073 1.4154 0.80278 0.34887 1.5236 1.8822 1.4042
20.775 0.68382 2.6746e-06 0.095674 1.4149 0.81003 0.38297 1.5236 1.8935 1.5359
20.826 0.67594 2.6746e-06 0.10324 1.4144 0.81639 0.41291 1.5236 1.9033 1.6506
20.876 0.66764 2.6746e-06 0.10976 1.4138 0.82184 0.43866 1.5236 1.9117 1.7485
20.927 0.65891 2.6746e-06 0.11522 1.413 0.82639 0.46017 1.5236 1.9187 1.8298
20.978 0.64977 2.6746e-06 0.1196 1.4122 0.83003 0.47741 1.5236 1.9242 1.8945
21.028 0.64022 2.6746e-06 0.12289 1.4112 0.83276 0.49036 1.5236 1.9283 1.943
21.079 0.63028 2.6746e-06 0.12509 1.4102 0.83458 0.49901 1.5236 1.9311 1.9752
21.13 0.61995 2.6746e-06 0.12619 1.409 0.83549 0.50333 1.5236 1.9325 1.9913
21.18 0.60924 2.6746e-06 0.12619 1.4077 0.83549 0.50333 1.5236 1.9325 1.9913
21.231 0.59816 2.6746e-06 0.12509 1.4064 0.83458 0.49901 1.5236 1.9311 1.9752
21.282 0.58673 2.6746e-06 0.12289 1.4049 0.83276 0.49036 1.5236 1.9283 1.943
21.332 0.57495 2.6746e-06 0.1196 1.4032 0.83003 0.47741 1.5236 1.9242 1.8945
21.383 0.56285 2.6746e-06 0.11522 1.4015 0.82639 0.46017 1.5236 1.9187 1.8298
21.434 0.55042 2.6746e-06 0.10976 1.3997 0.82184 0.43866 1.5236 1.9117 1.7485
21.484 0.53769 2.6746e-06 0.10324 1.3977 0.81639 0.41291 1.5236 1.9033 1.6506
21.535 0.52467 2.6746e-06 0.095674 1.3956 0.81003 0.38297 1.5236 1.8935 1.5359
21.586 0.51138 2.6746e-06 0.087073 1.3934 0.80278 0.34887 1.5236 1.8822 1.4042
21.636 0.49784 2.6746e-06 0.077461 1.3911 0.79463 0.31067 1.5236 1.8695 1.2553
21.687 0.48405 2.6746e-06 0.06686 1.3886 0.78559 0.26845 1.5236 1.8552 1.0892
21.738 0.47004 2.6746e-06 0.055296 1.3861 0.77566 0.22227 1.5236 1.8393 0.90572
21.788 0.45583 2.6746e-06 0.042796 1.3833 0.76485 0.17222 1.5236 1.8219 0.7049
21.839 0.44144 2.6746e-06 0.029391 1.3805 0.75317 0.11841 1.5236 1.8028 0.48682
21.89 0.42688 2.6746e-06 0.015113 1.3775 0.74061 0.060961 1.5236 1.7821 0.25173
21.94 0.41218 2.6746e-06 6.3229e-12 1.3744 0.7272 2.5385e-11 1.5236 1.7596 3.2228e-13
21.991 0.39736 2.6746e-06 0.015113 1.3711 0.71294 0.060961 1.5236 1.7354 0.25173
22.042 0.38245 2.6746e-06 0.02939 1.3677 0.69784 0.11841 1.5236 1.7094 0.48682
22.092 0.36746 2.6746e-06 0.042796 1.3641 0.68191 0.17222 1.5236 1.6816 0.7049
22.143 0.35242 2.6746e-06 0.055296 1.3604 0.66516 0.22227 1.5236 1.6519 0.90572
22.194 0.33736 2.6746e-06 0.06686 1.3565 0.64761 0.26845 1.5236 1.6202 1.0892
22.245 0.3223 2.6746e-06 0.077461 1.3524 0.62928 0.31067 1.5236 1.5865 1.2553
22.295 0.30726 2.6746e-06 0.087073 1.3482 0.61018 0.34887 1.5236 1.5508 1.4042
22.346 0.29228 2.6746e-06 0.095674 1.3438 0.59032 0.38297 1.5236 1.5129 1.5359
22.397 0.27738 2.6746e-06 0.10324 1.3393 0.56974 0.41291 1.5236 1.4729 1.6506
22.447 0.26258 2.6746e-06 0.10976 1.3345 0.54844 0.43866 1.5236 1.4307 1.7485
22.498 0.24792 2.6746e-06 0.11522 1.3296 0.52647 0.46017 1.5236 1.3863 1.8298
22.549 0.23343 2.6746e-06 0.1196 1.3245 0.50383 0.47741 1.5236 1.3395 1.8945
22.599 0.21912 2.6746e-06 0.12289 1.3193 0.48057 0.49036 1.5236 1.2905 1.943
22.65 0.20503 2.6746e-06 0.12509 1.3138 0.4567 0.49901 1.5236 1.239 1.9752
22.701 0.1912 2.6746e-06 0.12619 1.3081 0.43227 0.50333 1.5236 1.1851 1.9913
22.751 0.17763 2.6746e-06 0.12619 1.3022 0.40731 0.50333 1.5236 1.1287 1.9913
22.802 0.16438 2.6746e-06 0.12509 1.2962 0.38185 0.49901 1.5236 1.0699 1.9752
22.853 0.15145 2.6746e-06 0.12289 1.2899 0.35594 0.49036 1.5236 1.0086 1.943
22.903 0.13889 2.6746e-06 0.1196 1.2834 0.32962 0.47741 1.5236 0.94481 1.8945
22.954 0.12672 2.6746e-06 0.11522 1.2766 0.30292 0.46017 1.5236 0.87852 1.8298
23.005 0.11496 2.6746e-06 0.10976 1.2697 0.2759 0.43866 1.5236 0.80976 1.7485
23.055 0.10364 2.6746e-06 0.10324 1.2625 0.24861 0.41291 1.5236 0.73855 1.6506
23.106 0.092796 2.6746e-06 0.095674 1.2551 0.2211 0.38297 1.5236 0.66494 1.5359
23.157 0.082442 2.6746e-06 0.087073 1.2474 0.19342 0.34887 1.5235 0.58899 1.4042
23.207 0.072606 2.6746e-06 0.077461 1.2395 0.16564 0.31067 1.5235 0.51075 1.2553
23.258 0.063312 2.6746e-06 0.06686 1.2313 0.1378 0.26845 1.5235 0.43033 1.0892
23.309 0.05458 2.6746e-06 0.055296 1.2229 0.10996 0.22227 1.5235 0.34783 0.90572
23.359 0.046433 2.6746e-06 0.042796 1.2142 0.082203 0.17222 1.5235 0.26339 0.7049
23.41 0.03889 2.6743e-06 0.029391 1.2053 0.054578 0.11841 1.5235 0.17715 0.48682
23.461 0.031969 2.646e-06 0.015113 1.1961 0.027154 0.060961 1.5235 0.08929 0.25173
23.511 0.025689 2.5296e-11 6.3229e-12 1.1866 5.0629e-12 2.5385e-11 1.5235 2.5439e-11 3.2228e-13
23.562 0.020064 0.035969 0.015113 1.1769 0.027154 0.060961 1.5235 0.08929 0.25173
23.613 0.015109 0.07209 0.029391 1.1668 0.054577 0.11841 1.5235 0.17715 0.48682
23.663 0.010836 0.10827 0.042796 1.1565 0.082201 0.17222 1.5235 0.26339 0.7049
23.714 0.0072563 0.14444 0.055296 1.1458 0.10996 0.22227 1.5235 0.34783 0.90572
23.765 0.0043783 0.1805 0.06686 1.1349 0.13779 0.26845 1.5235 0.43033 1.0892
23.815 0.0022096 0.21639 0.077461 1.1237 0.16563 0.31067 1.5235 0.51075 1.2553
23.866 0.00075596 0.25202 0.087073 1.1122 0.19342 0.34887 1.5235 0.58898 1.4042
23.917 2.0905e-05 0.28732 0.095674 1.1003 0.2211 0.38297 1.5235 0.66494 1.5359
23.967 1.8535e-07 0.32224 0.10324 1.0882 0.24861 0.41291 1.5234 0.73855 1.6506
24.018 1.8e-07 0.35671 0.10976 1.0757 0.2759 0.43866 1.5234 0.80976 1.7485
24.069 1.8e-07 0.39067 0.11522 1.063 0.30291 0.46017 1.5234 0.87852 1.8298
24.119 1.8e-07 0.42406 0.1196 1.0499 0.32961 0.47741 1.5234 0.9448 1.8945
24.17 1.8e-07 0.45684 0.12289 1.0364 0.35593 0.49036 1.5234 1.0086 1.943
24.221 1.8e-07 0.48895 0.12509 1.0227 0.38185 0.49901 1.5234 1.0699 1.9752
24.271 1.8e-07 0.52036 0.12619 1.0086 0.4073 0.50333 1.5234 1.1287 1.9913
24.322 1.8e-07 0.55102 0.12619 0.99425 0.43227 0.50333 1.5234 1.1851 1.9913
24.373 1.8e-07 0.5809 0.12509 0.97954 0.4567 0.49901 1.5234 1.239 1.9752
24.423 1.8e-07 0.60997 0.12289 0.96451 0.48056 0.49036 1.5234 1.2904 1.943
24.474 1.8e-07 0.63818 0.1196 0.94915 0.50382 0.47741 1.5233 1.3395 1.8945
24.525 1.8e-07 0.66553 0.11522 0.93348 0.52646 0.46017 1.5233 1.3863 1.8298
24.575 1.8e-07 0.69198 0.10976 0.91748 0.54844 0.43866 1.5233 1.4307 1.7485
24.626 1.8e-07 0.7175 0.10324 0.90117 0.56973 0.41291 1.5233 1.4729 1.6506
24.677 1.8e-07 0.74209 0.095674 0.88455 0.59031 0.38297 1.5233 1.5129 1.5359
24.727 1.8e-07 0.76573 0.087073 0.86762 0.61017 0.34887 1.5233 1.5508 1.4042
24.778 1.8e-07 0.78839 0.077461 0.85039 0.62927 0.31067 1.5233 1.5865 1.2553
24.829 1.8e-07 0.81007 0.06686 0.83287 0.6476 0.26845 1.5233 1.6202 1.0892
24.879 1.8e-07 0.83075 0.055296 0.81506 0.66515 0.22227 1.5232 1.6519 0.90572
24.93 1.8e-07 0.85043 0.042796 0.79696 0.6819 0.17222 1.5232 1.6816 0.7049
24.981 1.8e-07 0.8691 0.02939 0.7786 0.69783 0.11841 1.5232 1.7094 0.48682
25.031 1.8e-07 0.88675 0.015113 0.75998 0.71293 0.060961 1.5232 1.7354 0.25173
25.082 1.8e-07 0.90337 6.3229e-12 0.7411 0.72719 2.5385e-11 1.5232 1.7596 3.2228e-13
25.133 1.8e-07 0.91896 0.015113 0.72199 0.7406 0.060961 1.5232 1.7821 0.25173
25.183 1.8e-07 0.93352 0.02939 0.70265 0.75316 0.11841 1.5231 1.8028 0.48682
25.234 1.8e-07 0.94705 0.042796 0.6831 0.76484 0.17222 1.5231 1.8219 0.7049
25.285 1.8e-07 0.95953 0.055296 0.66336 0.77565 0.22227 1.5231 1.8393 0.90572
25.335 1.8e-07 0.97098 0.06686 0.64344 0.78558 0.26845 1.5231 1.8552 1.0892
25.386 1.8e-07 0.98139 0.077461 0.62336 0.79462 0.31067 1.5231 1.8695 1.2553
25.437 1.8e-07 0.99076 0.087073 0.60313 0.80277 0.34887 1.523 1.8822 1.4042
25.487 1.8e-07 0.99908 0.095674 0.58279 0.81002 0.38297 1.523 1.8935 1.5359
25.538 1.8e-07 1.0064 0.10324 0.56234 0.81638 0.41291 1.523 1.9033 1.6506
25.589 1.8e-07 1.0126 0.10976 0.54182 0.82183 0.43866 1.523 1.9117 1.7485
25.639 1.8e-07 1.0178 0.11522 0.52124 0.82638 0.46017 1.5229 1.9187 1.8298
25.69 1.8e-07 1.022 0.1196 0.50063 0.83002 0.47741 1.5229 1.9242 1.8945
25.741 1.8e-07 1.0251 0.12289 0.48002 0.83275 0.49036 1.5229 1.9283 1.943
25.791 1.8e-07 1.0272 0.12509 0.45943 0.83457 0.49901 1.5228 1.9311 1.9752
25.842 1.8e-07 1.0282 0.12619 0.43889 0.83548 0.50333 1.5228 1.9325 1.9913
25.893 1.8e-07 1.0282 0.12619 0.41844 0.83548 0.50333 1.5228 1.9325 1.9913
25.943 1.8e-07 1.0272 0.12509 0.39809 0.83457 0.49901 1.5227 1.9311 1.9752
25.994 1.8e-07 1.0251 0.12289 0.37788 0.83275 0.49036 1.5227 1.9283 1.943
26.045 1.8e-07 1.022 0.1196 0.35785 0.83002 0.47741 1.5227 1.9242 1.8945
26.095 1.8e-07 1.0178 0.11522 0.33802 0.82638 0.46017 1.5226 1.9187 1.8298
26.146 1.8e-07 1.0126 0.10976 0.31843 0.82183 0.43866 1.5226 1.9117 1.7485
26.197 1.8e-07 1.0064 0.10324 0.29912 0.81638 0.41291 1.5226 1.9033 1.6506
26.247 1.8e-07 0.99908 0.095674 0.28011 0.81002 0.38297 1.5225 1.8935 1.5359
26.298 1.8e-07 0.99076 0.087073 0.26144 0.80277 0.34887 1.5225 1.8822 1.4042
26.349 1.8e-07 0.98139 0.077461 0.24315 0.79462 0.31067 1.5224 1.8695 1.2553
26.4 1.8e-07 0.97098 0.06686 0.22527 0.78558 0.26845 1.5224 1.8552 1.0892
26.45 1.8e-07 0.95953 0.055296 0.20783 0.77565 0.22227 1.5223 1.8393 0.90572
26.501 1.8e-07 0.94705 0.042796 0.19088 0.76484 0.17222 1.5223 1.8219 0.7049
26.552 1.8e-07 0.93352 0.029391 0.17445 0.75315 0.11841 1.5222 1.8028 0.48682
26.602 1.8e-07 0.91896 0.015113 0.15856 0.7406 0.060961 1.5222 1.7821 0.25173
26.653 1.8e-07 0.90337 6.3229e-12 0.14326 0.72719 2.5385e-11 1.5221 1.7596 3.2228e-13
26.704 1.8e-07 0.88675 0.015113 0.12858 0.71293 0.060961 1.5221 1.7354 0.25173
26.754 1.8e-07 0.8691 0.02939 0.11455 0.69783 0.11841 1.522 1.7094 0.48682
26.805 1.8e-07 0.85043 0.042796 0.1012 0.6819 0.17222 1.5219 1.6816 0.7049
26.856 1.8e-07 0.83075 0.055296 0.088564 0.66515 0.22227 1.5219 1.6519 0.90572
26.906 1.8e-07 0.81007 0.06686 0.076672 0.6476 0.26845 1.5218 1.6202 1.0892
26.957 1.8e-07 0.78839 0.077461 0.06555 0.62927 0.31067 1.5217 1.5865 1.2553
27.008 1.8e-07 0.76573 0.087073 0.055225 0.61017 0.34887 1.5217 1.5508 1.4042
27.058 1.8e-07 0.7421 0.095674 0.045722 0.59031 0.38297 1.5216 1.5129 1.5359
27.109 1.8e-07 0.71751 0.10324 0.037065 0.56973 0.41291 1.5215 1.4729 1.6506
27.16 1.8e-07 0.69198 0.10976 0.029273 0.54843 0.43866 1.5214 1.4307 1.7485
27.21 1.8e-07 0.66553 0.11522 0.022368 0.52646 0.46017 1.5214 1.3863 1.8298
27.261 1.8e-07 0.63819 0.1196 0.016365 0.50382 0.47741 1.5213 1.3395 1.8945
27.312 1.8e-07 0.60997 0.12289 0.011281 0.48056 0.49036 1.5212 1.2904 1.943
27.362 1.8e-07 0.5809 0.12509 0.0071278 0.45669 0.49901 1.5211 1.239 1.9752
27.413 1.8e-07 0.55102 0.12619 0.0039162 0.43226 0.50333 1.521 1.1851 1.9913
27.464 1.8e-07 0.52036 0.12619 0.0016543 0.4073 0.50333 1.5209 1.1287 1.9913
27.514 1.8e-07 0.48895 0.12509 0.00034799 0.38185 0.49901 1.5208 1.0699 1.9752
27.565 1.8e-07 0.45684 0.12289 2.1191e-07 0.35593 0.49036 1.5207 1.0086 1.943
27.616 1.8e-07 0.42406 0.1196 1.3516e-07 0.32961 0.47741 1.5206 0.9448 1.8945
27.666 1.8e-07 0.39067 0.11522 1.3515e-07 0.30291 0.46017 1.5204 0.87852 1.8298
27.717 1.8e-07 0.35671 0.10976 1.3515e-07 0.2759 0.43866 1.5203 0.80976 1.7485
27.768 1.8e-07 0.32224 0.10324 1.3515e-07 0.24861 0.41291 1.5202 0.73855 1.6506
27.818 1.8e-07 0.28732 0.095674 1.3515e-07 0.2211 0.38297 1.5201 0.66494 1.5359
27.869 1.8e-07 0.25202 0.087073 1.3515e-07 0.19342 0.34887 1.5199 0.58898 1.4042
27.92 1.8e-07 0.21639 0.077461 1.3515e-07 0.16563 0.31067 1.5198 0.51075 1.2553
27.97 1.8e-07 0.1805 0.06686 1.3515e-07 0.13779 0.26845 1.5197 0.43033 1.0892
28.021 1.8e-07 0.14444 0.055296 1.3515e-07 0.10996 0.22227 1.5195 0.34783 0.90572
28.072 1.8e-07 0.10827 0.042796 1.3515e-07 0.082201 0.17222 1.5193 0.26339 0.7049
28.122 1.8e-07 0.072089 0.02939 1.3515e-07 0.054577 0.11841 1.5192 0.17715 0.48682
28.173 1.8e-07 0.035969 0.015113 1.3515e-07 0.027154 0.060961 1.519 0.08929 0.25173
28.224 1.8e-07 2.5296e-11 6.3229e-12 1.3515e-07 5.0629e-12 2.5385e-11 1.5188 2.5439e-11 3.2228e-13
28.274 1.8e-07 2.646e-06 0.015113 1.3515e-07 0.027153 0.060961 1.5187 0.08929 0.25173
28.325 1.8e-07 2.6743e-06 0.029391 1.3515e-07 0.054576 0.11841 1.5185 0.17715 0.48682
28.376 1.8e-07 2.6746e-06 0.042796 1.3515e-07 0.0822 0.17222 1.5183 0.26339 0.7049
28.426 1.8e-07 2.6746e-06 0.055296 1.3515e-07 0.10996 0.22227 1.5181 0.34783 0.90572
28.477 1.8e-07 2.6746e-06 0.06686 1.3515e-07 0.13779 0.26845 1.5179 0.43033 1.0892
28.528 1.8e-07 2.6746e-06 0.077461 1.3515e-07 0.16563 0.31067 1.5177 0.51075 1.2553
28.578 1.8e-07 2.6746e-06 0.087073 1.3515e-07 0.19342 0.34887 1.5174 0.58898 1.4042
28.629 1.8e-07 2.6746e-06 0.095674 1.3515e-07 0.22109 0.38297 1.5172 0.66494 1.5359
28.68 1.8e-07 2.6746e-06 0.10324 1.3515e-07 0.2486 0.41291 1.517 0.73855 1.6506
28.73 1.8e-07 2.6746e-06 0.10976 1.3515e-07 0.27589 0.43866 1.5167 0.80976 1.7485
28.781 1.8e-07 2.6746e-06 0.11522 1.3515e-07 0.30291 0.46017 1.5165 0.87852 1.8298
28.832 1.8e-07 2.6746e-06 0.1196 1.3515e-07 0.3296 0.47741 1.5162 0.9448 1.8945
28.882 1.8e-07 2.6746e-06 0.12289 1.3515e-07 0.35593 0.49036 1.5159 1.0086 1.943
28.933 1.8e-07 2.6746e-06 0.12509 1.3515e-07 0.38184 0.49901 1.5156 1.0699 1.9752
28.984 1.8e-07 2.6746e-06 0.12619 1.3515e-07 0.4073 0.50333 1.5153 1.1287 1.9913
29.034 1.8e-07 2.6746e-06 0.12619 1.3515e-07 0.43226 0.50333 1.515 1.1851 1.9913
29.085 1.8e-07 2.6746e-06 0.12509 1.3515e-07 0.45669 0.49901 1.5147 1.239 1.9752
29.136 1.8e-07 2.6746e-06 0.12289 1.3515e-07 0.48056 0.49036 1.5144 1.2904 1.943
29.186 1.8e-07 2.6746e-06 0.1196 1.3515e-07 0.50382 0.47741 1.514 1.3395 1.8945
29.237 1.8e-07 2.6746e-06 0.11522 1.3515e-07 0.52646 0.46017 1.5136 1.3863 1.8298
29.288 1.8e-07 2.6746e-06 0.10976 1.3515e-07 0.54843 0.43866 1.5133 1.4307 1.7485
29.338 1.8e-07 2.6746e-06 0.10324 1.3515e-07 0.56973 0.41291 1.5129 1.4729 1.6506
29.389 1.8e-07 2.6746e-06 0.095674 1.3515e-07 0.59031 0.38297 1.5125 1.5129 1.5359
29.44 1.8e-07 2.6746e-06 0.087073 1.3515e-07 0.61017 0.34887 1.5121 1.5508 1.4042
29.49 1.8e-07 2.6746e-06 0.077461 1.3515e-07 0.62927 0.31067 1.5116 1.5865 1.2553
29.541 1.8e-07 2.6746e-06 0.06686 1.3515e-07 0.6476 0.26845 1.5112 1.6202 1.0892
29.592 1.8e-07 2.6746e-06 0.055296 1.3515e-07 0.66515 0.22227 1.5107 1.6519 0.90572
29.642 1.8e-07 2.6746e-06 0.042796 1.3515e-07 0.6819 0.17222 1.5102 1.6816 0.7049
29.693 1.8e-07 2.6746e-06 0.02939 1.3515e-07 0.69783 0.11841 1.5097 1.7094 0.48682
29.744 1.8e-07 2.6746e-06 0.015113 1.3515e-07 0.71293 0.060961 1.5092 1.7354 0.25173
29.794 1.8e-07 2.6746e-06 6.3229e-12 1.3515e-07 0.72719 2.5385e-11 1.5087 1.7596 3.2228e-13
29.845 1.8e-07 2.6746e-06 0.015113 1.3515e-07 0.7406 0.060961 1.5081 1.7821 0.25173
29.896 1.8e-07 2.6746e-06 0.029391 1.3515e-07 0.75316 0.11841 1.5076 1.8028 0.48683
29.946 1.8e-07 2.6746e-06 0.042796 1.3515e-07 0.76484 0.17222 1.507 1.8219 0.7049
29.997 1.8e-07 2.6746e-06 0.055296 1.3515e-07 0.77565 0.22227 1.5063 1.8393 0.90572
30.048 1.8e-07 2.6746e-06 0.06686 1.3515e-07 0.78558 0.26845 1.5057 1.8552 1.0892
30.098 1.8e-07 2.6746e-06 0.077461 1.3515e-07 0.79462 0.31067 1.505 1.8695 1.2553
30.149 1.8e-07 2.6746e-06 0.087073 1.3515e-07 0.80277 0.34887 1.5043 1.8822 1.4042
30.2 1.8e-07 2.6746e-06 0.095674 1.3515e-07 0.81003 0.38297 1.5036 1.8935 1.5359
30.25 1.8e-07 2.6746e-06 0.10324 1.3515e-07 0.81638 0.41291 1.5029 1.9033 1.6506
30.301 1.8e-07 2.6746e-06 0.10976 1.3515e-07 0.82184 0.43866 1.5021 1.9117 1.7485
30.352 1.8e-07 2.6746e-06 0.11522 1.3515e-07 0.82638 0.46017 1.5013 1.9187 1.8298
30.403 1.8e-07 2.6746e-06 0.1196 1.3515e-07 0.83002 0.47741 1.5005 1.9242 1.8945
30.453 1.8e-07 2.6746e-06 0.12289 1.3515e-07 0.83276 0.49036 1.4996 1.9283 1.943
30.504 1.8e-07 2.6746e-06 0.12509 1.3515e-07 0.83458 0.49901 1.4987 1.9311 1.9752
30.555 1.8e-07 2.6746e-06 0.12619 1.3515e-07 0.83549 0.50333 1.4978 1.9325 1.9913
30.605 1.8e-07 2.6746e-06 0.12619 1.3515e-07 0.83549 0.50333 1.4968 1.9325 1.9913
30.656 1.8e-07 2.6746e-06 0.12509 1.3515e-07 0.83458 0.49901 1.4958 1.9311 1.9752
30.707 1.8e-07 2.6746e-06 0.12289 1.3515e-07 0.83276 0.49036 1.4948 1.9283 1.943
30.757 1.8e-07 2.6746e-06 0.1196 1.3515e-07 0.83003 0.47741 1.4937 1.9242 1.8945
30.808 1.8e-07 2.6746e-06 0.11522 1.3515e-07 0.82639 0.46017 1.4926 1.9187 1.8298
30.859 1.8e-07 2.6746e-06 0.10976 1.3515e-07 0.82184 0.43866 1.4915 1.9117 1.7485
30.909 1.8e-07 2.6746e-06 0.10324 1.3515e-07 0.81639 0.41291 1.4903 1.9033 1.6506
30.96 1.8e-07 2.6746e-06 0.095674 1.3515e-07 0.81004 0.38297 1.4891 1.8935 1.5359
31.011 1.8e-07 2.6746e-06 0.087073 1.3515e-07 0.80278 0.34887 1.4878 1.8822 1.4042
31.061 1.8e-07 2.6746e-06 0.077461 1.3515e-07 0.79463 0.31067 1.4865 1.8695 1.2553
31.112 1.8e-07 2.6746e-06 0.06686 1.3515e-07 0.78559 0.26845 1.4851 1.8552 1.0892
31.163 1.8e-07 2.6746e-06 0.055296 1.3515e-07 0.77566 0.22227 1.4837 1.8393 0.90572
31.213 1.8e-07 2.6746e-06 0.042796 1.3515e-07 0.76485 0.17222 1.4822 1.8219 0.7049
31.264 1.8e-07 2.6746e-06 0.029391 1.3515e-07 0.75317 0.11841 1.4807 1.8028 0.48682
31.315 1.8e-07 2.6746e-06 0.015113 1.3515e-07 0.74062 0.060961 1.4791 1.7821 0.25173
31.365 1.8e-07 2.6746e-06 6.3229e-12 1.3515e-07 0.7272 2.5385e-11 1.4775 1.7596 3.2228e-13
31.416 1.8e-07 2.6746e-06 0.015113 1.3515e-07 0.71294 0.060961 1.4758 1.7354 0.25173
31.467 1.8e-07 2.6746e-06 0.029391 1.3515e-07 0.69784 0.11841 1.474 1.7094 0.48682
31.517 1.8e-07 2.6746e-06 0.042796 1.3515e-07 0.68191 0.17222 1.4722 1.6816 0.70489
31.568 1.8e-07 2.6746e-06 0.055296 1.3515e-07 0.66516 0.22227 1.4703 1.6519 0.90572
31.619 1.8e-07 2.6746e-06 0.06686 1.3515e-07 0.64762 0.26845 1.4683 1.6202 1.0892
31.669 1.8e-07 2.6746e-06 0.077461 1.3515e-07 0.62928 0.31067 1.4663 1.5865 1.2553
31.72 1.8e-07 2.6746e-06 0.087073 1.3515e-07 0.61018 0.34887 1.4642 1.5508 1.4042
31.771 1.8e-07 2.6746e-06 0.095674 1.3515e-07 0.59032 0.38297 1.462 1.5129 1.5359
31.821 1.8e-07 2.6746e-06 0.10324 1.3515e-07 0.56974 0.41291 1.4598 1.4729 1.6506
31.872 1.8e-07 2.6746e-06 0.10976 1.3515e-07 0.54845 0.43866 1.4574 1.4307 1.7485
31.923 1.8e-07 2.6746e-06 0.11522 1.3515e-07 0.52647 0.46017 1.455 1.3863 1.8297
31.973 1.8e-07 2.6746e-06 0.1196 1.3515e-07 0.50383 0.47741 1.4525 1.3395 1.8945
32.024 1.8e-07 2.6746e-06 0.12289 1.3515e-07 0.48057 0.49036 1.4499 1.2905 1.943
32.075 1.8e-07 2.6746e-06 0.12509 1.3515e-07 0.4567 0.49901 1.4472 1.239 1.9752
32.125 1.8e-07 2.6746e-06 0.12619 1.3515e-07 0.43227 0.50333 1.4444 1.1851 1.9913
32.176 1.8e-07 2.6746e-06 0.12619 1.3515e-07 0.40731 0.50333 1.4416 1.1287 1.9913
32.227 1.8e-07 2.6746e-06 0.12509 1.3515e-07 0.38185 0.49901 1.4386 1.0699 1.9752
32.277 1.8e-07 2.6746e-06 0.12289 1.3515e-07 0.35594 0.49036 1.4355 1.0086 1.943
32.328 1.8e-07 2.6746e-06 0.1196 1.3515e-07 0.32962 0.47741 1.4323 0.94481 1.8945
32.379 1.8e-07 2.6746e-06 0.11522 1.3515e-07 0.30292 0.46017 1.429 0.87852 1.8297
32.429 1.8e-07 2.6746e-06 0.10976 1.3515e-07 0.2759 0.43866 1.4256 0.80976 1.7485
32.48 1.8e-07 2.6746e-06 0.10324 1.3515e-07 0.24861 0.41291 1.422 0.73855 1.6506
32.531 1.8e-07 2.6746e-06 0.095674 1.3515e-07 0.2211 0.38297 1.4183 0.66494 1.5359
32.581 1.8e-07 2.6746e-06 0.087073 1.3515e-07 0.19342 0.34887 1.4146 0.58898 1.4042
32.632 1.8e-07 2.6746e-06 0.077461 1.3515e-07 0.16564 0.31067 1.4106 0.51075 1.2553
32.683 1.8e-07 2.6746e-06 0.06686 1.3515e-07 0.1378 0.26845 1.4066 0.43033 1.0892
32.733 1.8e-07 2.6746e-06 0.055296 1.3515e-07 0.10996 0.22227 1.4024 0.34783 0.90572
32.784 1.8e-07 2.6746e-06 0.042796 1.3515e-07 0.082203 0.17222 1.398 0.26339 0.70489
32.835 1.8e-07 2.6743e-06 0.029391 1.3515e-07 0.054578 0.11841 1.3935 0.17715 0.48682
32.885 1.8e-07 2.646e-06 0.015113 1.3515e-07 0.027154 0.060961 1.3889 0.08929 0.25173
32.936 1.8e-07 2.5261e-11 6.3229e-12 1.3515e-07 5.0575e-12 2.5385e-11 1.3841 2.5439e-11 3.2228e-13
32.987 1.8e-07 2.646e-06 0.015113 1.3515e-07 3.8337e-07 0.060961 1.3791 0.08929 0.25173
33.037 1.8e-07 2.6743e-06 0.02939 1.3515e-07 3.838e-07 0.11841 1.374 0.17715 0.48682
33.088 1.8e-07 2.6746e-06 0.042796 1.3515e-07 3.838e-07 0.17222 1.3687 0.26339 0.7049
33.139 1.8e-07 2.6746e-06 0.055296 1.3515e-07 3.838e-07 0.22227 1.3632 0.34783 0.90572
33.189 1.8e-07 2.6746e-06 0.06686 1.3515e-07 3.838e-07 0.26845 1.3575 0.43033 1.0892
33.24 1.8e-07 2.6746e-06 0.077461 1.3515e-07 3.838e-07 0.31067 1.3517 0.51075 1.2553
33.291 1.8e-07 2.6746e-06 0.087073 1.3515e-07 3.838e-07 0.34887 1.3456 0.58898 1.4042
33.341 1.8e-07 2.6746e-06 0.095674 1.3515e-07 3.838e-07 0.38297 1.3394 0.66494 1.5359
33.392 1.8e-07 2.6746e-06 0.10324 1.3515e-07 3.838e-07 0.41291 1.3329 0.73855 1.6506
33.443 1.8e-07 2.6746e-06 0.10976 1.3515e-07 3.838e-07 0.43866 1.3262 0.80976 1.7485
33.493 1.8e-07 2.6746e-06 0.11522 1.3515e-07 3.838e-07 0.46017 1.3194 0.87852 1.8298
33.544 1.8e-07 2.6746e-06 0.1196 1.3515e-07 3.838e-07 0.47741 1.3123 0.9448 1.8945
33.595 1.8e-07 2.6746e-06 0.12289 1.3515e-07 3.838e-07 0.49036 1.3049 1.0086 1.943
33.645 1.8e-07 2.6746e-06 0.12509 1.3515e-07 3.838e-07 0.49901 1.2974 1.0699 1.9752
33.696 1.8e-07 2.6746e-06 0.12619 1.3515e-07 3.838e-07 0.50333 1.2896 1.1287 1.9913
33.747 1.8e-07 2.6746e-06 0.12619 1.3515e-07 3.838e-07 0.50333 1.2815 1.1851 1.9913
33.797 1.8e-07 2.6746e-06 0.12509 1.3515e-07 3.838e-07 0.49901 1.2733 1.239 1.9752
33.848 1.8e-07 2.6746e-06 0.12289 1.3515e-07 3.838e-07 0.49036 1.2647 1.2904 1.943
33.899 1.8e-07 2.6746e-06 0.1196 1.3515e-07 3.838e-07 0.47741 1.2559 1.3395 1.8945
33.949 1.8e-07 2.6746e-06 0.11522 1.3515e-07 3.838e-07 0.46017 1.2468 1.3863 1.8298
34 1.8e-07 2.6746e-06 0.10976 1.3515e-07 3.838e-07 0.43866 1.2375 1.4307 1.7485
34.051 1.8e-07 2.6746e-06 0.10324 1.3515e-07 3.838e-07 0.41291 1.2278 1.4729 1.6506
34.101 1.8e-07 2.6746e-06 0.095674 1.3515e-07 3.838e-07 0.38297 1.2179 1.5129 1.5359
34.152 1.8e-07 2.6746e-06 0.087073 1.3515e-07 3.838e-07 0.34887 1.2077 1.5508 1.4042
34.203 1.8e-07 2.6746e-06 0.077461 1.3515e-07 3.838e-07 0.31067 1.1972 1.5865 1.2553
34.253 1.8e-07 2.6746e-06 0.06686 1.3515e-07 3.838e-07 0.26845 1.1864 1.6202 1.0892
34.304 1.8e-07 2.6746e-06 0.055296 1.3515e-07 3.838e-07 0.22227 1.1753 1.6519 0.90572
34.355 1.8e-07 2.6746e-06 0.042796 1.3515e-07 3.838e-07 0.17222 1.1639 1.6816 0.7049
34.406 1.8e-07 2.6746e-06 0.029391 1.3515e-07 3.838e-07 0.11841 1.1521 1.7094 0.48682
34.456 1.8e-07 2.6746e-06 0.015113 1.3515e-07 3.838e-07 0.060961 1.14 1.7354 0.25173
34.507 1.8e-07 2.6746e-06 6.3229e-12 1.3515e-07 3.838e-07 2.5385e-11 1.1277 1.7596 3.2228e-13
34.558 1.8e-07 2.6746e-06 0.015113 1.3515e-07 3.838e-07 0.060961 1.1149 1.7821 0.25173
34.608 1.8e-07 2.6746e-06 0.02939 1.3515e-07 3.838e-07 0.11841 1.1019 1.8028 0.48682
34.659 1.8e-07 2.6746e-06 0.042796 1.3515e-07 3.838e-07 0.17222 1.0885 1.8219 0.7049
34.71 1.8e-07 2.6746e-06 0.055296 1.3515e-07 3.838e-07 0.22227 1.0747 1.8393 0.90572
34.76 1.8e-07 2.6746e-06 0.06686 1.3515e-07 3.838e-07 0.26845 1.0606 1.8552 1.0892
34.811 1.8e-07 2.6746e-06 0.077461 1.3515e-07 3.838e-07 0.31067 1.0462 1.8695 1.2553
34.862 1.8e-07 2.6746e-06 0.087073 1.3515e-07 3.838e-07 0.34887 1.0314 1.8822 1.4042
34.912 1.8e-07 2.6746e-06 0.095674 1.3515e-07 3.838e-07 0.38297 1.0163 1.8935 1.5359
34.963 1.8e-07 2.6746e-06 0.10324 1.3515e-07 3.838e-07 0.41291 1.0008 1.9033 1.6506
35.014 1.8e-07 2.6746e-06 0.10976 1.3515e-07 3.838e-07 0.43866 0.98498 1.9117 1.7485
35.064 1.8e-07 2.6746e-06 0.11522 1.3515e-07 3.838e-07 0.46017 0.96879 1.9187 1.8298
35.115 1.8e-07 2.6746e-06 0.1196 1.3515e-07 3.838e-07 0.47741 0.95226 1.9242 1.8945
35.166 1.8e-07 2.6746e-06 0.12289 1.3515e-07 3.838e-07 0.49036 0.93537 1.9283 1.943
35.216 1.8e-07 2.6746e-06 0.12509 1.3515e-07 3.838e-07 0.49901 0.91813 1.9311 1.9752
35.267 1.8e-07 2.6746e-06 0.12619 1.3515e-07 3.838e-07 0.50333 0.90056 1.9325 1.9913
35.318 1.8e-07 2.6746e-06 0.12619 1.3515e-07 3.838e-07 0.50333 0.88264 1.9325 1.9913
35.368 1.8e-07 2.6746e-06 0.12509 1.3515e-07 3.838e-07 0.49901 0.86439 1.9311 1.9752
35.419 1.8e-07 2.6746e-06 0.12289 1.3515e-07 3.838e-07 0.49036 0.84581 1.9283 1.943
35.47 1.8e-07 2.6746e-06 0.1196 1.3515e-07 3.838e-07 0.47741 0.82691 1.9242 1.8945
35.52 1.8e-07 2.6746e-06 0.11522 1.3515e-07 3.838e-07 0.46017 0.80769 1.9187 1.8298
35.571 1.8e-07 2.6746e-06 0.10976 1.3515e-07 3.838e-07 0.43866 0.78817 1.9117 1.7485
35.622 1.8e-07 2.6746e-06 0.10324 1.3515e-07 3.838e-07 0.41291 0.76836 1.9033 1.6506
35.672 1.8e-07 2.6746e-06 0.095674 1.3515e-07 3.838e-07 0.38297 0.74826 1.8935 1.5359
35.723 1.8e-07 2.6746e-06 0.087073 1.3515e-07 3.838e-07 0.34887 0.72789 1.8822 1.4042
35.774 1.8e-07 2.6746e-06 0.077461 1.3515e-07 3.838e-07 0.31067 0.70727 1.8695 1.2553
35.824 1.8e-07 2.6746e-06 0.06686 1.3515e-07 3.838e-07 0.26845 0.6864 1.8552 1.0892
35.875 1.8e-07 2.6746e-06 0.055296 1.3515e-07 3.838e-07 0.22227 0.66531 1.8393 0.90572
35.926 1.8e-07 2.6746e-06 0.042796 1.3515e-07 3.838e-07 0.17222 0.64401 1.8219 0.7049
35.976 1.8e-07 2.6746e-06 0.02939 1.3515e-07 3.838e-07 0.11841 0.62252 1.8028 0.48682
36.027 1.8e-07 2.6746e-06 0.015113 1.3515e-07 3.838e-07 0.060961 0.60086 1.7821 0.25173
36.078 1.8e-07 2.6746e-06 6.3229e-12 1.3515e-07 3.838e-07 2.5385e-11 0.57905 1.7596 3.2228e-13
36.128 1.8e-07 2.6746e-06 0.015113 1.3515e-07 3.838e-07 0.060961 0.55712 1.7354 0.25173
36.179 1.8e-07 2.6746e-06 0.02939 1.3515e-07 3.838e-07 0.11841 0.53509 1.7094 0.48682
36.23 1.8e-07 2.6746e-06 0.042796 1.3515e-07 3.838e-07 0.17222 0.51298 1.6816 0.7049
36.28 1.8e-07 2.6746e-06 0.055296 1.3515e-07 3.838e-07 0.22227 0.49083 1.6519 0.90572
36.331 1.8e-07 2.6746e-06 0.06686 1.3515e-07 3.838e-07 0.26845 0.46866 1.6202 1.0892
36.382 1.8e-07 2.6746e-06 0.077461 1.3515e-07 3.838e-07 0.31067 0.4465 1.5865 1.2553
36.432 1.8e-07 2.6746e-06 0.087073 1.3515e-07 3.838e-07 0.34887 0.42438 1.5508 1.4042
36.483 1.8e-07 2.6746e-06 0.095674 1.3515e-07 3.838e-07 0.38297 0.40233 1.5129 1.5359
36.534 1.8e-07 2.6746e-06 0.10324 1.3515e-07 3.838e-07 0.41291 0.38039 1.4729 1.6506
36.584 1.8e-07 2.6746e-06 0.10976 1.3515e-07 3.838e-07 0.43866 0.35859 1.4307 1.7485
36.635 1.8e-07 2.6746e-06 0.11522 1.3515e-07 3.838e-07 0.46017 0.33696 1.3863 1.8298
36.686 1.8e-07 2.6746e-06 0.1196 1.3515e-07 3.838e-07 0.47741 0.31555 1.3395 1.8945
36.736 1.8e-07 2.6746e-06 0.12289 1.3515e-07 3.838e-07 0.49036 0.29439 1.2905 1.943
36.787 1.8e-07 2.6746e-06 0.12509 1.3515e-07 3.838e-07 0.49901 0.27351 1.239 1.9752
36.838 1.8e-07 2.6746e-06 0.12619 1.3515e-07 3.838e-07 0.50333 0.25296 1.1851 1.9913
36.888 1.8e-07 2.6746e-06 0.12619 1.3515e-07 3.838e-07 0.50333 0.23278 1.1287 1.9913
36.939 1.8e-07 2.6746e-06 0.12509 1.3515e-07 3.838e-07 0.49901 0.21299 1.0699 1.9752
36.99 1.8e-07 2.6746e-06 0.12289 1.3515e-07 3.838e-07 0.49036 0.19365 1.0086 1.943
37.04 1.8e-07 2.6746e-06 0.1196 1.3515e-07 3.838e-07 0.47741 0.1748 0.9448 1.8945
37.091 1.8e-07 2.6746e-06 0.11522 1.3515e-07 3.838e-07 0.46017 0.15646 0.87852 1.8298
37.142 1.8e-07 2.6746e-06 0.10976 1.3515e-07 3.838e-07 0.43866 0.13869 0.80976 1.7485
37.192 1.8e-07 2.6746e-06 0.10324 1.3515e-07 3.838e-07 0.41291 0.12152 0.73855 1.6506
37.243 1.8e-07 2.6746e-06 0.095674 1.3515e-07 3.838e-07 0.38297 0.10499 0.66494 1.5359
37.294 1.8e-07 2.6746e-06 0.087073 1.3515e-07 3.838e-07 0.34887 0.089129 0.58898 1.4042
37.344 1.8e-07 2.6746e-06 0.077461 1.3515e-07 3.838e-07 0.31067 0.073985 0.51075 1.2553
37.395 1.8e-07 2.6746e-06 0.06686 1.3515e-07 3.838e-07 0.26845 0.05959 0.43033 1.0892
37.446 1.8e-07 2.6746e-06 0.055296 1.3515e-07 3.838e-07 0.22227 0.045978 0.34783 0.90572
37.496 1.8e-07 2.6746e-06 0.042796 1.3515e-07 3.838e-07 0.17222 0.033182 0.26339 0.7049
37.547 1.8e-07 2.6743e-06 0.02939 1.3515e-07 3.838e-07 0.11841 0.021234 0.17715 0.48682
37.598 1.7996e-07 2.646e-06 0.015113 1.3513e-07 3.8337e-07 0.060961 0.010164 0.08929 0.25173
37.648 5.0521e-12 2.5261e-11 6.3229e-12 5.052e-12 5.0521e-12 2.5385e-11 5.056e-12 2.5439e-11 3.2228e-13


==> data/varymass1d.txt <==
M umaxch usuppch umaxnl usuppnl
0.1 0.031527 6.0078 0.13788 0.90118
0.12589 0.039586 6.2145 0.15732 1.0023
0.15849 0.049693 6.2226 0.1819 1.104
0.19953 0.062331 6.2834 0.20911 1.1968
0.25119 0.078134 6.2963 0.24191 1.2992
0.31623 0.097779 6.3126 0.27424 1.503
0.39811 0.12207 6.3835 0.31563 1.5959
0.50119 0.15223 6.4097 0.35891 1.8027
0.63096 0.18945 6.4928 0.40922 1.9978
0.79433 0.23478 6.5847 0.46623 2.1949
1 0.29012 6.6879 0.53097 2.3957
1.2589 0.35639 6.806 0.59891 2.7024
1.5849 0.43528 6.9915 0.67522 2.9964
1.9953 0.52756 7.2019 0.75495 3.4009
2.5119 0.63347 7.4919 0.83996 3.8958
3.1623 0.75124 7.8256 0.93043 4.4144
3.9811 0.8785 8.3077 1.0244 5.0046
5.0119 1.0089 9.0116 1.116 5.8075
6.3096 1.1362 9.8068 1.2057 6.7046
7.9433 1.2515 10.869 1.2888 7.7776
10 1.3464 12.216 1.3583 9.2122
12.589 1.4164 13.934 1.415 10.927
15.849 1.4612 16.086 1.4554 13.089
19.953 1.4852 18.815 1.4806 15.813
25.119 1.4957 22.219 1.4925 19.317
31.623 1.499 26.606 1.4987 23.605
39.811 1.4999 32.034 1.5011 29.03
50.119 1.5 38.896 1.5 35.996
63.096 1.5001 47.535 1.5001 44.633
79.433 1.5001 58.419 1.5015 55.418
100 1.4999 72.193 1.5006 69.193

